Gradient flow step-scaling function for SU(3) with $N_f$ = 6 or 4 fundamental flavors

Nonperturbative determinations of the renormalization group (RG) $\beta$ function are crucial to understand properties of gauge-fermion systems at strong coupling and connect lattice simulations and the perturbative ultraviolet regime. Choosing well-understood, QCD-like systems with SU(3) gauge group and either six or four fundamental flavors, we investigate their step-scaling $\beta$ function. In both cases we push the simulations to the boundary of chiral symmetry breaking and study the regime $g^2_{GF} \lesssim 8.2$ with six, and $g^2_{GF} \lesssim 6.6$ with four flavors. We carefully consider the lattice discretization errors by comparing three different gradient flows (GF), and for each flow three operators to estimate the renormalized finite volume coupling. We also consider the tree level improvement of the coupling. Noteworthy outcome is that nonperturbatively determined $\beta$ functions run much slower than perturbatively predicted.

==> DWF_Nf4_c0.250_s2.txt <==
#gcSq(0.250) beta(high)  beta(low) 
   0.01       0.000064   -0.000271
   0.02       0.000138   -0.000527
   0.03       0.000222   -0.000768
   0.04       0.000317   -0.000994
   0.05       0.000422   -0.001204
   0.06       0.000537   -0.001399
   0.07       0.000663   -0.001579
   0.08       0.000799   -0.001743
   0.09       0.000945   -0.001893
   0.10       0.001103   -0.002027
   0.11       0.001270   -0.002146
   0.12       0.001448   -0.002249
   0.13       0.001637   -0.002337
   0.14       0.001836   -0.002410
   0.15       0.002046   -0.002468
   0.16       0.002267   -0.002510
   0.17       0.002498   -0.002537
   0.18       0.002740   -0.002549
   0.19       0.002993   -0.002546
   0.20       0.003257   -0.002527
   0.21       0.003531   -0.002493
   0.22       0.003816   -0.002443
   0.23       0.004113   -0.002379
   0.24       0.004420   -0.002299
   0.25       0.004738   -0.002204
   0.26       0.005067   -0.002093
   0.27       0.005407   -0.001967
   0.28       0.005758   -0.001826
   0.29       0.006120   -0.001669
   0.30       0.006493   -0.001498
   0.31       0.006877   -0.001311
   0.32       0.007273   -0.001108
   0.33       0.007679   -0.000890
   0.34       0.008097   -0.000657
   0.35       0.008527   -0.000409
   0.36       0.008967   -0.000145
   0.37       0.009419    0.000134
   0.38       0.009882    0.000428
   0.39       0.010356    0.000738
   0.40       0.010842    0.001063
   0.41       0.011340    0.001403
   0.42       0.011849    0.001758
   0.43       0.012369    0.002129
   0.44       0.012901    0.002516
   0.45       0.013444    0.002917
   0.46       0.014000    0.003334
   0.47       0.014566    0.003766
   0.48       0.015145    0.004214
   0.49       0.015735    0.004677
   0.50       0.016337    0.005155
   0.51       0.016950    0.005648
   0.52       0.017576    0.006157
   0.53       0.018213    0.006681
   0.54       0.018862    0.007221
   0.55       0.019524    0.007776
   0.56       0.020197    0.008346
   0.57       0.020882    0.008931
   0.58       0.021579    0.009532
   0.59       0.022288    0.010148
   0.60       0.023009    0.010779
   0.61       0.023742    0.011426
   0.62       0.024488    0.012088
   0.63       0.025245    0.012765
   0.64       0.026015    0.013458
   0.65       0.026797    0.014165
   0.66       0.027592    0.014888
   0.67       0.028398    0.015627
   0.68       0.029218    0.016380
   0.69       0.030049    0.017149
   0.70       0.030893    0.017934
   0.71       0.031749    0.018733
   0.72       0.032618    0.019548
   0.73       0.033500    0.020378
   0.74       0.034394    0.021223
   0.75       0.035301    0.022083
   0.76       0.036220    0.022959
   0.77       0.037152    0.023850
   0.78       0.038097    0.024756
   0.79       0.039054    0.025677
   0.80       0.040025    0.026614
   0.81       0.041008    0.027566
   0.82       0.042004    0.028532
   0.83       0.043013    0.029514
   0.84       0.044035    0.030512
   0.85       0.045070    0.031524
   0.86       0.046119    0.032552
   0.87       0.047180    0.033594
   0.88       0.048254    0.034652
   0.89       0.049342    0.035725
   0.90       0.050442    0.036813
   0.91       0.051556    0.037916
   0.92       0.052684    0.039034
   0.93       0.053824    0.040167
   0.94       0.054978    0.041315
   0.95       0.056146    0.042478
   0.96       0.057327    0.043656
   0.97       0.058521    0.044849
   0.98       0.059729    0.046057
   0.99       0.060951    0.047280
   1.00       0.062186    0.048518
   1.01       0.063435    0.049771
   1.02       0.064697    0.051039
   1.03       0.065974    0.052322
   1.04       0.067264    0.053619
   1.05       0.068568    0.054931
   1.06       0.069886    0.056258
   1.07       0.071218    0.057600
   1.08       0.072564    0.058957
   1.09       0.073925    0.060328
   1.10       0.075299    0.061714
   1.11       0.076687    0.063114
   1.12       0.085179    0.064530
   1.13       0.086645    0.065960
   1.14       0.088137    0.067404
   1.15       0.089657    0.068863
   1.16       0.091205    0.070337
   1.17       0.092780    0.071825
   1.18       0.094384    0.073327
   1.19       0.096016    0.074844
   1.20       0.097676    0.076376
   1.21       0.099364    0.077921
   1.22       0.101079    0.079481
   1.23       0.102822    0.081056
   1.24       0.104591    0.082645
   1.25       0.106387    0.084247
   1.26       0.108209    0.085865
   1.27       0.110055    0.087496
   1.28       0.111926    0.089141
   1.29       0.113820    0.090801
   1.30       0.115737    0.092475
   1.31       0.117676    0.094162
   1.32       0.119636    0.095864
   1.33       0.121617    0.097580
   1.34       0.123617    0.099310
   1.35       0.125637    0.101053
   1.36       0.127676    0.102811
   1.37       0.129732    0.104582
   1.38       0.131806    0.106367
   1.39       0.133897    0.108167
   1.40       0.136004    0.109980
   1.41       0.138128    0.111806
   1.42       0.140267    0.113647
   1.43       0.142421    0.115501
   1.44       0.144591    0.117369
   1.45       0.146775    0.119251
   1.46       0.148973    0.121146
   1.47       0.151185    0.123055
   1.48       0.153412    0.124978
   1.49       0.155652    0.126914
   1.50       0.157905    0.128864
   1.51       0.160172    0.130828
   1.52       0.162452    0.132806
   1.53       0.164745    0.134797
   1.54       0.167050    0.136801
   1.55       0.169369    0.138820
   1.56       0.171700    0.140852
   1.57       0.174044    0.142898
   1.58       0.176401    0.144957
   1.59       0.178770    0.147030
   1.60       0.181151    0.149117
   1.61       0.183545    0.151218
   1.62       0.185951    0.153332
   1.63       0.188370    0.155461
   1.64       0.190801    0.157603
   1.65       0.193244    0.159758
   1.66       0.195700    0.161928
   1.67       0.198167    0.164112
   1.68       0.200648    0.166309
   1.69       0.203140    0.168521
   1.70       0.205645    0.170746
   1.71       0.208162    0.172985
   1.72       0.210692    0.175239
   1.73       0.213234    0.177506
   1.74       0.215788    0.179788
   1.75       0.218355    0.182084
   1.76       0.220935    0.184393
   1.77       0.223527    0.186717
   1.78       0.226132    0.189056
   1.79       0.228749    0.191408
   1.80       0.231379    0.193775
   1.81       0.234022    0.196156
   1.82       0.236678    0.198552
   1.83       0.239346    0.200962
   1.84       0.242028    0.203386
   1.85       0.244722    0.205825
   1.86       0.247430    0.208279
   1.87       0.250151    0.210747
   1.88       0.252884    0.213230
   1.89       0.255632    0.215727
   1.90       0.258392    0.218239
   1.91       0.261166    0.220766
   1.92       0.263954    0.223307
   1.93       0.266755    0.225864
   1.94       0.269569    0.228435
   1.95       0.272398    0.231021
   1.96       0.275240    0.233622
   1.97       0.278096    0.236238
   1.98       0.280966    0.238869
   1.99       0.283850    0.241514
   2.00       0.286748    0.244175
   2.01       0.289661    0.246852
   2.02       0.292588    0.249543
   2.03       0.295529    0.252249
   2.04       0.298484    0.254971
   2.05       0.301455    0.257708
   2.06       0.304440    0.260460
   2.07       0.307439    0.263227
   2.08       0.310454    0.266010
   2.09       0.313483    0.268809
   2.10       0.316527    0.271622
   2.11       0.319587    0.274452
   2.12       0.322662    0.277296
   2.13       0.325752    0.280157
   2.14       0.328857    0.283032
   2.15       0.331978    0.285924
   2.16       0.335114    0.288831
   2.17       0.338266    0.291754
   2.18       0.341434    0.294693
   2.19       0.344618    0.297647
   2.20       0.347818    0.300617
   2.21       0.351033    0.303603
   2.22       0.354265    0.306605
   2.23       0.357513    0.309623
   2.24       0.360777    0.312656
   2.25       0.364058    0.315706
   2.26       0.367355    0.318772
   2.27       0.370668    0.321854
   2.28       0.373999    0.324952
   2.29       0.377346    0.328065
   2.30       0.380709    0.331196
   2.31       0.384090    0.334342
   2.32       0.387488    0.337504
   2.33       0.390902    0.340683
   2.34       0.394334    0.343878
   2.35       0.397783    0.347090
   2.36       0.401249    0.350318
   2.37       0.404732    0.353562
   2.38       0.408233    0.356822
   2.39       0.411751    0.360099
   2.40       0.415287    0.363393
   2.41       0.418840    0.366703
   2.42       0.422411    0.370030
   2.43       0.426000    0.373373
   2.44       0.429606    0.376733
   2.45       0.433230    0.380109
   2.46       0.436872    0.383502
   2.47       0.440532    0.386912
   2.48       0.444210    0.390339
   2.49       0.447905    0.393782
   2.50       0.451619    0.397243
   2.51       0.455351    0.400720
   2.52       0.459101    0.404214
   2.53       0.462869    0.407725
   2.54       0.466655    0.411253
   2.55       0.470460    0.414797
   2.56       0.474282    0.418359
   2.57       0.478123    0.421938
   2.58       0.481982    0.425534
   2.59       0.485860    0.429147
   2.60       0.489756    0.432778
   2.61       0.493670    0.436425
   2.62       0.497602    0.440090
   2.63       0.501553    0.443771
   2.64       0.505523    0.447471
   2.65       0.509510    0.451187
   2.66       0.513517    0.454921
   2.67       0.517541    0.458672
   2.68       0.521584    0.462440
   2.69       0.525646    0.466226
   2.70       0.529726    0.470029
   2.71       0.533824    0.473850
   2.72       0.537941    0.477689
   2.73       0.542077    0.481544
   2.74       0.546231    0.485418
   2.75       0.550404    0.489309
   2.76       0.554595    0.493218
   2.77       0.558804    0.497144
   2.78       0.563032    0.501088
   2.79       0.567279    0.505050
   2.80       0.571544    0.509029
   2.81       0.575827    0.513026
   2.82       0.580129    0.517042
   2.83       0.584450    0.521074
   2.84       0.588789    0.525125
   2.85       0.593147    0.529194
   2.86       0.597523    0.533281
   2.87       0.601918    0.537385
   2.88       0.606331    0.541508
   2.89       0.610762    0.545648
   2.90       0.615213    0.549807
   2.91       0.619681    0.553984
   2.92       0.624168    0.558179
   2.93       0.628674    0.562392
   2.94       0.633198    0.566623
   2.95       0.637741    0.570872
   2.96       0.642302    0.575140
   2.97       0.646882    0.579425
   2.98       0.651480    0.583729
   2.99       0.656096    0.588052
   3.00       0.660731    0.592393
   3.01       0.665385    0.596752
   3.02       0.670057    0.601129
   3.03       0.674747    0.605525
   3.04       0.679456    0.609939
   3.05       0.684183    0.614372
   3.06       0.688929    0.618824
   3.07       0.693693    0.623293
   3.08       0.698476    0.627782
   3.09       0.703277    0.632289
   3.10       0.708097    0.636815
   3.11       0.712935    0.641359
   3.12       0.717791    0.645922
   3.13       0.722666    0.650504
   3.14       0.727559    0.655104
   3.15       0.732471    0.659723
   3.16       0.737401    0.664361
   3.17       0.742350    0.669018
   3.18       0.747317    0.673694
   3.19       0.752302    0.678388
   3.20       0.757306    0.683101
   3.21       0.762329    0.687834
   3.22       0.767369    0.692585
   3.23       0.772428    0.697355
   3.24       0.777506    0.702144
   3.25       0.782602    0.706953
   3.26       0.787716    0.711780
   3.27       0.792849    0.716626
   3.28       0.798000    0.721492
   3.29       0.803170    0.726377
   3.30       0.808358    0.731280
   3.31       0.813564    0.736203
   3.32       0.818789    0.741146
   3.33       0.824032    0.746107
   3.34       0.829294    0.751088
   3.35       0.834574    0.756088
   3.36       0.839873    0.761107
   3.37       0.845190    0.766146
   3.38       0.850525    0.771204
   3.39       0.855879    0.776281
   3.40       0.861251    0.781378
   3.41       0.866642    0.786495
   3.42       0.872051    0.791630
   3.43       0.877478    0.796786
   3.44       0.882924    0.801960
   3.45       0.888388    0.807155
   3.46       0.893871    0.812369
   3.47       0.899372    0.817602
   3.48       0.904892    0.822855
   3.49       0.910430    0.828128
   3.50       0.915986    0.833420
   3.51       0.921561    0.838732
   3.52       0.927154    0.844064
   3.53       0.932766    0.849416
   3.54       0.938396    0.854787
   3.55       0.944045    0.860178
   3.56       0.949712    0.865589
   3.57       0.955398    0.871020
   3.58       0.961102    0.876470
   3.59       0.966824    0.881940
   3.60       0.972565    0.887431
   3.61       0.978325    0.892941
   3.62       0.984103    0.898471
   3.63       0.989899    0.904021
   3.64       0.995714    0.909591
   3.65       1.001548    0.915181
   3.66       1.007400    0.920791
   3.67       1.013270    0.926421
   3.68       1.019159    0.932071
   3.69       1.025067    0.937741
   3.70       1.030993    0.943431
   3.71       1.036937    0.949141
   3.72       1.042901    0.954872
   3.73       1.048882    0.960622
   3.74       1.054882    0.966393
   3.75       1.060901    0.972184
   3.76       1.066939    0.977994
   3.77       1.072994    0.983826
   3.78       1.079069    0.989677
   3.79       1.085162    0.995549
   3.80       1.091274    1.001440
   3.81       1.097404    1.007352
   3.82       1.103553    1.013285
   3.83       1.109721    1.019237
   3.84       1.115907    1.025210
   3.85       1.122112    1.031203
   3.86       1.128335    1.037217
   3.87       1.134578    1.043250
   3.88       1.140838    1.049304
   3.89       1.147118    1.055379
   3.90       1.153416    1.061473
   3.91       1.159733    1.067588
   3.92       1.166069    1.073724
   3.93       1.172424    1.079880
   3.94       1.178797    1.086056
   3.95       1.185189    1.092252
   3.96       1.191600    1.098469
   3.97       1.198029    1.104706
   3.98       1.204477    1.110963
   3.99       1.210945    1.117241
   4.00       1.217431    1.123539
   4.01       1.223935    1.129858
   4.02       1.230459    1.136197
   4.03       1.237002    1.142556
   4.04       1.243563    1.148936
   4.05       1.250144    1.155336
   4.06       1.256743    1.161756
   4.07       1.263361    1.168196
   4.08       1.269998    1.174657
   4.09       1.276654    1.181138
   4.10       1.283330    1.187639
   4.11       1.290024    1.194161
   4.12       1.296737    1.200703
   4.13       1.303469    1.207265
   4.14       1.310221    1.213847
   4.15       1.316991    1.220450
   4.16       1.323780    1.227072
   4.17       1.330589    1.233715
   4.18       1.337417    1.240378
   4.19       1.344264    1.247061
   4.20       1.351130    1.253763
   4.21       1.358015    1.260486
   4.22       1.364919    1.267229
   4.23       1.371843    1.273992
   4.24       1.378786    1.280775
   4.25       1.385749    1.287577
   4.26       1.392730    1.294400
   4.27       1.399731    1.301242
   4.28       1.406752    1.308104
   4.29       1.413791    1.314986
   4.30       1.420851    1.321887
   4.31       1.427929    1.328808
   4.32       1.435027    1.335748
   4.33       1.442145    1.342708
   4.34       1.449282    1.349687
   4.35       1.456439    1.356685
   4.36       1.463615    1.363703
   4.37       1.470811    1.370740
   4.38       1.478026    1.377796
   4.39       1.485261    1.384872
   4.40       1.492516    1.391966
   4.41       1.499790    1.399079
   4.42       1.507085    1.406211
   4.43       1.514399    1.413362
   4.44       1.521733    1.420531
   4.45       1.529086    1.427719
   4.46       1.536460    1.434926
   4.47       1.543853    1.442150
   4.48       1.551267    1.449394
   4.49       1.558700    1.456655
   4.50       1.566153    1.463935
   4.51       1.573627    1.471232
   4.52       1.581120    1.478548
   4.53       1.588634    1.485881
   4.54       1.596168    1.493232
   4.55       1.603721    1.500600
   4.56       1.611295    1.507986
   4.57       1.618890    1.515390
   4.58       1.626504    1.522810
   4.59       1.634139    1.530248
   4.60       1.641794    1.537703
   4.61       1.649470    1.545175
   4.62       1.657166    1.552663
   4.63       1.664883    1.560168
   4.64       1.672620    1.567690
   4.65       1.680377    1.575228
   4.66       1.688155    1.582782
   4.67       1.695954    1.590353
   4.68       1.703773    1.597939
   4.69       1.711613    1.605542
   4.70       1.719474    1.613160
   4.71       1.727355    1.620794
   4.72       1.735257    1.628443
   4.73       1.743180    1.636108
   4.74       1.751124    1.643788
   4.75       1.759089    1.651484
   4.76       1.767074    1.659194
   4.77       1.775081    1.666920
   4.78       1.783109    1.674660
   4.79       1.791157    1.682415
   4.80       1.799227    1.690185
   4.81       1.807318    1.697969
   4.82       1.815430    1.705767
   4.83       1.823563    1.713580
   4.84       1.831718    1.721408
   4.85       1.839893    1.729249
   4.86       1.848091    1.737104
   4.87       1.856309    1.744974
   4.88       1.864549    1.752857
   4.89       1.872810    1.760754
   4.90       1.881093    1.768665
   4.91       1.889397    1.776589
   4.92       1.897723    1.784527
   4.93       1.906070    1.792479
   4.94       1.914439    1.800445
   4.95       1.922830    1.808423
   4.96       1.931242    1.816416
   4.97       1.939677    1.824422
   4.98       1.948133    1.832441
   4.99       1.956611    1.840473
   5.00       1.965111    1.848520
   5.01       1.973633    1.856579
   5.02       1.982178    1.864652
   5.03       1.990744    1.872738
   5.04       1.999333    1.880838
   5.05       2.007944    1.888951
   5.06       2.016578    1.897078
   5.07       2.025234    1.905218
   5.08       2.033913    1.913372
   5.09       2.042614    1.921539
   5.10       2.051339    1.929720
   5.11       2.060086    1.937915
   5.12       2.068857    1.946123
   5.13       2.077651    1.954346
   5.14       2.086468    1.962582
   5.15       2.095309    1.970832
   5.16       2.104174    1.979096
   5.17       2.113063    1.987375
   5.18       2.121976    1.995667
   5.19       2.130913    2.003974
   5.20       2.139875    2.012295
   5.21       2.148862    2.020631
   5.22       2.157874    2.028981
   5.23       2.166911    2.037346
   5.24       2.175974    2.045726
   5.25       2.185062    2.054121
   5.26       2.194177    2.062530
   5.27       2.203319    2.070955
   5.28       2.212487    2.079395
   5.29       2.221683    2.087850
   5.30       2.230906    2.096320
   5.31       2.240156    2.104806
   5.32       2.249436    2.113308
   5.33       2.258743    2.121825
   5.34       2.268080    2.130358
   5.35       2.277446    2.138907
   5.36       2.286842    2.147472
   5.37       2.296268    2.156053
   5.38       2.305725    2.164650
   5.39       2.315213    2.173263
   5.40       2.324732    2.181893
   5.41       2.334283    2.190540
   5.42       2.343866    2.199203
   5.43       2.353482    2.207882
   5.44       2.363131    2.216579
   5.45       2.372813    2.225292
   5.46       2.382529    2.234022
   5.47       2.392279    2.242769
   5.48       2.402064    2.251533
   5.49       2.411884    2.260314
   5.50       2.421740    2.269113
   5.51       2.431631    2.277929
   5.52       2.441557    2.286762
   5.53       2.451521    2.295612
   5.54       2.461521    2.304480
   5.55       2.471558    2.313366
   5.56       2.481632    2.322269
   5.57       2.491743    2.331190
   5.58       2.501893    2.340128
   5.59       2.512080    2.349085
   5.60       2.522305    2.358059
   5.61       2.532569    2.367051
   5.62       2.542872    2.376061
   5.63       2.553213    2.385088
   5.64       2.563593    2.394134
   5.65       2.574013    2.403198
   5.66       2.584471    2.412280
   5.67       2.594969    2.421380
   5.68       2.605507    2.430498
   5.69       2.616084    2.439634
   5.70       2.626701    2.448788
   5.71       2.637357    2.457960
   5.72       2.648053    2.467151
   5.73       2.658790    2.476360
   5.74       2.669566    2.485587
   5.75       2.680382    2.494833
   5.76       2.691237    2.504096
   5.77       2.702133    2.513378
   5.78       2.713069    2.522679
   5.79       2.724045    2.531997
   5.80       2.735061    2.541335
   5.81       2.746117    2.550690
   5.82       2.757212    2.560064
   5.83       2.768348    2.569456
   5.84       2.779523    2.578866
   5.85       2.790739    2.588295
   5.86       2.801994    2.597743
   5.87       2.813289    2.607208
   5.88       2.824624    2.616693
   5.89       2.835998    2.626195
   5.90       2.847412    2.635716
   5.91       2.858866    2.645255
   5.92       2.870359    2.654813
   5.93       2.881892    2.664390
   5.94       2.893464    2.673984
   5.95       2.905076    2.683597
   5.96       2.916727    2.693229
   5.97       2.928417    2.702879
   5.98       2.940147    2.712547
   5.99       2.951915    2.722234
   6.00       2.963723    2.731939
   6.01       2.975570    2.741663
   6.02       2.987456    2.751405
   6.03       2.999381    2.761165


==> DWF_Nf4_c0.275_s2.txt <==
#gcSq(0.275) beta(high)  beta(low) 
   0.01       0.000052   -0.000355
   0.02       0.000115   -0.000692
   0.03       0.000189   -0.001013
   0.04       0.000274   -0.001317
   0.05       0.000370   -0.001604
   0.06       0.000477   -0.001875
   0.07       0.000595   -0.002128
   0.08       0.000725   -0.002365
   0.09       0.000865   -0.002585
   0.10       0.001017   -0.002788
   0.11       0.001180   -0.002974
   0.12       0.001354   -0.003144
   0.13       0.001540   -0.003296
   0.14       0.001737   -0.003432
   0.15       0.001945   -0.003551
   0.16       0.002164   -0.003653
   0.17       0.002395   -0.003739
   0.18       0.002638   -0.003807
   0.19       0.002892   -0.003859
   0.20       0.003157   -0.003894
   0.21       0.003434   -0.003913
   0.22       0.003722   -0.003914
   0.23       0.004022   -0.003899
   0.24       0.004334   -0.003867
   0.25       0.004657   -0.003818
   0.26       0.004992   -0.003753
   0.27       0.005338   -0.003671
   0.28       0.005696   -0.003572
   0.29       0.006066   -0.003456
   0.30       0.006448   -0.003323
   0.31       0.006841   -0.003174
   0.32       0.007247   -0.003008
   0.33       0.007664   -0.002826
   0.34       0.008093   -0.002626
   0.35       0.008534   -0.002410
   0.36       0.008987   -0.002177
   0.37       0.009452   -0.001928
   0.38       0.009928   -0.001662
   0.39       0.010417   -0.001379
   0.40       0.010918   -0.001080
   0.41       0.011431   -0.000763
   0.42       0.011956   -0.000431
   0.43       0.012494   -0.000081
   0.44       0.013043    0.000285
   0.45       0.013605    0.000668
   0.46       0.014179    0.001067
   0.47       0.014765    0.001483
   0.48       0.015363    0.001916
   0.49       0.015974    0.002365
   0.50       0.016597    0.002831
   0.51       0.017233    0.003314
   0.52       0.017881    0.003813
   0.53       0.018541    0.004329
   0.54       0.019214    0.004861
   0.55       0.019900    0.005410
   0.56       0.020598    0.005975
   0.57       0.021308    0.006557
   0.58       0.022032    0.007155
   0.59       0.022767    0.007770
   0.60       0.023516    0.008402
   0.61       0.024277    0.009050
   0.62       0.025051    0.009714
   0.63       0.025838    0.010395
   0.64       0.026637    0.011093
   0.65       0.027450    0.011807
   0.66       0.028275    0.012537
   0.67       0.029113    0.013284
   0.68       0.029964    0.014047
   0.69       0.030828    0.014827
   0.70       0.031705    0.015623
   0.71       0.032595    0.016435
   0.72       0.033499    0.017264
   0.73       0.034415    0.018109
   0.74       0.035344    0.018970
   0.75       0.036287    0.019848
   0.76       0.037243    0.020742
   0.77       0.038212    0.021653
   0.78       0.039194    0.022579
   0.79       0.040190    0.023522
   0.80       0.041199    0.024482
   0.81       0.042222    0.025457
   0.82       0.043258    0.026449
   0.83       0.044307    0.027456
   0.84       0.045370    0.028480
   0.85       0.046446    0.029520
   0.86       0.047536    0.030577
   0.87       0.048640    0.031649
   0.88       0.049757    0.032737
   0.89       0.050888    0.033842
   0.90       0.052033    0.034962
   0.91       0.053191    0.036099
   0.92       0.054363    0.037251
   0.93       0.055550    0.038420
   0.94       0.056750    0.039604
   0.95       0.057963    0.040804
   0.96       0.059191    0.042021
   0.97       0.060433    0.043253
   0.98       0.061689    0.044500
   0.99       0.062959    0.045764
   1.00       0.064243    0.047043
   1.01       0.065542    0.048338
   1.02       0.066854    0.049649
   1.03       0.068181    0.050975
   1.04       0.069522    0.052317
   1.05       0.070877    0.053675
   1.06       0.072247    0.055048
   1.07       0.073631    0.056437
   1.08       0.075029    0.057841
   1.09       0.076443    0.059260
   1.10       0.077870    0.060695
   1.11       0.085106    0.062145
   1.12       0.086467    0.063611
   1.13       0.087858    0.065092
   1.14       0.089281    0.066588
   1.15       0.090735    0.068099
   1.16       0.092221    0.069625
   1.17       0.093739    0.071167
   1.18       0.095290    0.072723
   1.19       0.096872    0.074295
   1.20       0.098487    0.075881
   1.21       0.100135    0.077482
   1.22       0.101814    0.079098
   1.23       0.103524    0.080729
   1.24       0.105265    0.082375
   1.25       0.107037    0.084035
   1.26       0.108837    0.085710
   1.27       0.110667    0.087399
   1.28       0.112524    0.089104
   1.29       0.114409    0.090822
   1.30       0.116319    0.092555
   1.31       0.118254    0.094302
   1.32       0.120214    0.096064
   1.33       0.122197    0.097840
   1.34       0.124203    0.099630
   1.35       0.126230    0.101435
   1.36       0.128279    0.103253
   1.37       0.130347    0.105086
   1.38       0.132436    0.106933
   1.39       0.134544    0.108794
   1.40       0.136671    0.110669
   1.41       0.138815    0.112557
   1.42       0.140978    0.114460
   1.43       0.143157    0.116376
   1.44       0.145353    0.118307
   1.45       0.147566    0.120251
   1.46       0.149795    0.122209
   1.47       0.152040    0.124181
   1.48       0.154300    0.126166
   1.49       0.156576    0.128165
   1.50       0.158867    0.130178
   1.51       0.161172    0.132205
   1.52       0.163492    0.134245
   1.53       0.165826    0.136299
   1.54       0.168174    0.138367
   1.55       0.170537    0.140448
   1.56       0.172913    0.142543
   1.57       0.175303    0.144651
   1.58       0.177707    0.146774
   1.59       0.180124    0.148910
   1.60       0.182555    0.151059
   1.61       0.184999    0.153223
   1.62       0.187457    0.155400
   1.63       0.189927    0.157591
   1.64       0.192411    0.159796
   1.65       0.194908    0.162014
   1.66       0.197418    0.164246
   1.67       0.199941    0.166493
   1.68       0.202477    0.168753
   1.69       0.205026    0.171027
   1.70       0.207588    0.173315
   1.71       0.210163    0.175617
   1.72       0.212751    0.177933
   1.73       0.215352    0.180263
   1.74       0.217966    0.182607
   1.75       0.220593    0.184966
   1.76       0.223233    0.187338
   1.77       0.225886    0.189725
   1.78       0.228552    0.192126
   1.79       0.231232    0.194541
   1.80       0.233924    0.196971
   1.81       0.236630    0.199415
   1.82       0.239349    0.201874
   1.83       0.242082    0.204347
   1.84       0.244827    0.206834
   1.85       0.247587    0.209336
   1.86       0.250359    0.211853
   1.87       0.253146    0.214384
   1.88       0.255945    0.216930
   1.89       0.258759    0.219491
   1.90       0.261586    0.222067
   1.91       0.264427    0.224657
   1.92       0.267282    0.227262
   1.93       0.270151    0.229882
   1.94       0.273034    0.232517
   1.95       0.275931    0.235167
   1.96       0.278842    0.237832
   1.97       0.281767    0.240512
   1.98       0.284707    0.243207
   1.99       0.287661    0.245917
   2.00       0.290630    0.248642
   2.01       0.293613    0.251382
   2.02       0.296612    0.254138
   2.03       0.299624    0.256908
   2.04       0.302652    0.259694
   2.05       0.305695    0.262496
   2.06       0.308753    0.265312
   2.07       0.311826    0.268144
   2.08       0.314914    0.270992
   2.09       0.318018    0.273855
   2.10       0.321137    0.276733
   2.11       0.324271    0.279627
   2.12       0.327422    0.282536
   2.13       0.330588    0.285461
   2.14       0.333770    0.288402
   2.15       0.336968    0.291358
   2.16       0.340182    0.294330
   2.17       0.343412    0.297317
   2.18       0.346658    0.300320
   2.19       0.349921    0.303339
   2.20       0.353200    0.306374
   2.21       0.356496    0.309424
   2.22       0.359809    0.312491
   2.23       0.363138    0.315573
   2.24       0.366484    0.318671
   2.25       0.369848    0.321785
   2.26       0.373228    0.324915
   2.27       0.376625    0.328061
   2.28       0.380040    0.331223
   2.29       0.383472    0.334401
   2.30       0.386921    0.337595
   2.31       0.390388    0.340806
   2.32       0.393873    0.344032
   2.33       0.397375    0.347275
   2.34       0.400895    0.350533
   2.35       0.404433    0.353808
   2.36       0.407989    0.357100
   2.37       0.411563    0.360407
   2.38       0.415155    0.363731
   2.39       0.418765    0.367071
   2.40       0.422394    0.370428
   2.41       0.426040    0.373801
   2.42       0.429705    0.377190
   2.43       0.433389    0.380596
   2.44       0.437091    0.384018
   2.45       0.440811    0.387457
   2.46       0.444550    0.390913
   2.47       0.448308    0.394385
   2.48       0.452084    0.397873
   2.49       0.455879    0.401378
   2.50       0.459693    0.404900
   2.51       0.463526    0.408439
   2.52       0.467378    0.411994
   2.53       0.471248    0.415566
   2.54       0.475137    0.419155
   2.55       0.479045    0.422761
   2.56       0.482973    0.426383
   2.57       0.486919    0.430023
   2.58       0.490884    0.433679
   2.59       0.494868    0.437352
   2.60       0.498871    0.441042
   2.61       0.502893    0.444749
   2.62       0.506934    0.448473
   2.63       0.510994    0.452214
   2.64       0.515074    0.455973
   2.65       0.519172    0.459748
   2.66       0.523289    0.463540
   2.67       0.527425    0.467350
   2.68       0.531581    0.471176
   2.69       0.535755    0.475020
   2.70       0.539949    0.478881
   2.71       0.544161    0.482760
   2.72       0.548392    0.486655
   2.73       0.552643    0.490568
   2.74       0.556912    0.494498
   2.75       0.561200    0.498446
   2.76       0.565507    0.502411
   2.77       0.569833    0.506393
   2.78       0.574178    0.510393
   2.79       0.578542    0.514411
   2.80       0.582925    0.518445
   2.81       0.587326    0.522498
   2.82       0.591747    0.526568
   2.83       0.596186    0.530655
   2.84       0.600644    0.534760
   2.85       0.605120    0.538883
   2.86       0.609616    0.543023
   2.87       0.614130    0.547181
   2.88       0.618662    0.551357
   2.89       0.623214    0.555550
   2.90       0.627784    0.559761
   2.91       0.632372    0.563990
   2.92       0.636980    0.568237
   2.93       0.641605    0.572502
   2.94       0.646250    0.576784
   2.95       0.650912    0.581084
   2.96       0.655594    0.585403
   2.97       0.660293    0.589739
   2.98       0.665012    0.594093
   2.99       0.669748    0.598465
   3.00       0.674503    0.602855
   3.01       0.679277    0.607263
   3.02       0.684069    0.611690
   3.03       0.688879    0.616134
   3.04       0.693707    0.620597
   3.05       0.698554    0.625077
   3.06       0.703419    0.629576
   3.07       0.708303    0.634093
   3.08       0.713204    0.638628
   3.09       0.718124    0.643182
   3.10       0.723062    0.647753
   3.11       0.728018    0.652343
   3.12       0.732993    0.656951
   3.13       0.737985    0.661578
   3.14       0.742996    0.666223
   3.15       0.748025    0.670886
   3.16       0.753072    0.675568
   3.17       0.758137    0.680268
   3.18       0.763220    0.684987
   3.19       0.768322    0.689724
   3.20       0.773441    0.694480
   3.21       0.778579    0.699254
   3.22       0.783734    0.704047
   3.23       0.788907    0.708858
   3.24       0.794099    0.713688
   3.25       0.799308    0.718537
   3.26       0.804536    0.723404
   3.27       0.809781    0.728290
   3.28       0.815045    0.733194
   3.29       0.820326    0.738118
   3.30       0.825625    0.743060
   3.31       0.830943    0.748020
   3.32       0.836278    0.753000
   3.33       0.841631    0.757998
   3.34       0.847002    0.763015
   3.35       0.852391    0.768052
   3.36       0.857797    0.773107
   3.37       0.863222    0.778180
   3.38       0.868664    0.783273
   3.39       0.874125    0.788385
   3.40       0.879603    0.793515
   3.41       0.885099    0.798665
   3.42       0.890613    0.803834
   3.43       0.896144    0.809021
   3.44       0.901694    0.814228
   3.45       0.907261    0.819454
   3.46       0.912846    0.824699
   3.47       0.918449    0.829963
   3.48       0.924069    0.835246
   3.49       0.929708    0.840548
   3.50       0.935364    0.845870
   3.51       0.941038    0.851211
   3.52       0.946729    0.856570
   3.53       0.952438    0.861950
   3.54       0.958165    0.867348
   3.55       0.963910    0.872766
   3.56       0.969673    0.878202
   3.57       0.975453    0.883659
   3.58       0.981251    0.889134
   3.59       0.987066    0.894629
   3.60       0.992900    0.900143
   3.61       0.998751    0.905677
   3.62       1.004619    0.911230
   3.63       1.010506    0.916803
   3.64       1.016409    0.922395
   3.65       1.022331    0.928006
   3.66       1.028270    0.933637
   3.67       1.034227    0.939287
   3.68       1.040202    0.944957
   3.69       1.046194    0.950646
   3.70       1.052204    0.956355
   3.71       1.058231    0.962084
   3.72       1.064276    0.967832
   3.73       1.070339    0.973599
   3.74       1.076419    0.979386
   3.75       1.082517    0.985193
   3.76       1.088633    0.991020
   3.77       1.094766    0.996866
   3.78       1.100916    1.002731
   3.79       1.107085    1.008617
   3.80       1.113270    1.014522
   3.81       1.119474    1.020447
   3.82       1.125695    1.026391
   3.83       1.131933    1.032355
   3.84       1.138190    1.038339
   3.85       1.144463    1.044343
   3.86       1.150754    1.050366
   3.87       1.157063    1.056409
   3.88       1.163390    1.062472
   3.89       1.169734    1.068554
   3.90       1.176095    1.074657
   3.91       1.182474    1.080779
   3.92       1.188871    1.086921
   3.93       1.195285    1.093082
   3.94       1.201716    1.099264
   3.95       1.208165    1.105465
   3.96       1.214632    1.111686
   3.97       1.221116    1.117927
   3.98       1.227618    1.124188
   3.99       1.234137    1.130469
   4.00       1.240674    1.136769
   4.01       1.247228    1.143089
   4.02       1.253800    1.149429
   4.03       1.260390    1.155789
   4.04       1.266996    1.162169
   4.05       1.273621    1.168568
   4.06       1.280263    1.174987
   4.07       1.286922    1.181426
   4.08       1.293599    1.187885
   4.09       1.300294    1.194364
   4.10       1.307006    1.200862
   4.11       1.313735    1.207381
   4.12       1.320482    1.213919
   4.13       1.327247    1.220476
   4.14       1.334029    1.227054
   4.15       1.340829    1.233651
   4.16       1.347646    1.240268
   4.17       1.354481    1.246905
   4.18       1.361333    1.253561
   4.19       1.368202    1.260237
   4.20       1.375090    1.266933
   4.21       1.381995    1.273648
   4.22       1.388917    1.280383
   4.23       1.395857    1.287138
   4.24       1.402814    1.293912
   4.25       1.409789    1.300706
   4.26       1.416782    1.307519
   4.27       1.423792    1.314352
   4.28       1.430819    1.321204
   4.29       1.437865    1.328075
   4.30       1.444927    1.334966
   4.31       1.452008    1.341877
   4.32       1.459106    1.348807
   4.33       1.466221    1.355756
   4.34       1.473354    1.362724
   4.35       1.480505    1.369712
   4.36       1.487673    1.376718
   4.37       1.494859    1.383744
   4.38       1.502062    1.390789
   4.39       1.509283    1.397853
   4.40       1.516522    1.404936
   4.41       1.523778    1.412038
   4.42       1.531052    1.419159
   4.43       1.538344    1.426299
   4.44       1.545653    1.433457
   4.45       1.552980    1.440634
   4.46       1.560324    1.447830
   4.47       1.567686    1.455044
   4.48       1.575066    1.462277
   4.49       1.582464    1.469529
   4.50       1.589879    1.476799
   4.51       1.597312    1.484087
   4.52       1.604762    1.491393
   4.53       1.612231    1.498717
   4.54       1.619717    1.506060
   4.55       1.627220    1.513421
   4.56       1.634742    1.520799
   4.57       1.642281    1.528195
   4.58       1.649838    1.535609
   4.59       1.657413    1.543041
   4.60       1.665005    1.550490
   4.61       1.672615    1.557957
   4.62       1.680243    1.565441
   4.63       1.687889    1.572942
   4.64       1.695553    1.580460
   4.65       1.703234    1.587996
   4.66       1.710934    1.595548
   4.67       1.718651    1.603117
   4.68       1.726386    1.610703
   4.69       1.734138    1.618306
   4.70       1.741909    1.625925
   4.71       1.749698    1.633560
   4.72       1.757504    1.641212
   4.73       1.765328    1.648879
   4.74       1.773170    1.656563
   4.75       1.781030    1.664262
   4.76       1.788908    1.671977
   4.77       1.796804    1.679708
   4.78       1.804718    1.687454
   4.79       1.812650    1.695216
   4.80       1.820599    1.702993
   4.81       1.828567    1.710784
   4.82       1.836553    1.718591
   4.83       1.844556    1.726412
   4.84       1.852578    1.734248
   4.85       1.860617    1.742099
   4.86       1.868675    1.749964
   4.87       1.876750    1.757843
   4.88       1.884844    1.765736
   4.89       1.892955    1.773643
   4.90       1.901085    1.781564
   4.91       1.909232    1.789499
   4.92       1.917397    1.797447
   4.93       1.925581    1.805409
   4.94       1.933783    1.813383
   4.95       1.942002    1.821371
   4.96       1.950240    1.829372
   4.97       1.958495    1.837386
   4.98       1.966769    1.845412
   4.99       1.975060    1.853451
   5.00       1.983370    1.861503
   5.01       1.991698    1.869566
   5.02       2.000043    1.877642
   5.03       2.008407    1.885731
   5.04       2.016789    1.893831
   5.05       2.025189    1.901943
   5.06       2.033607    1.910067
   5.07       2.042043    1.918202
   5.08       2.050496    1.926350
   5.09       2.058968    1.934509
   5.10       2.067458    1.942679
   5.11       2.075966    1.950861
   5.12       2.084492    1.959054
   5.13       2.093036    1.967258
   5.14       2.101598    1.975473
   5.15       2.110179    1.983700
   5.16       2.118777    1.991938
   5.17       2.127393    2.000187
   5.18       2.136027    2.008447
   5.19       2.144680    2.016718
   5.20       2.153350    2.025000
   5.21       2.162038    2.033293
   5.22       2.170745    2.041597
   5.23       2.179470    2.049912
   5.24       2.188213    2.058238
   5.25       2.196974    2.066575
   5.26       2.205754    2.074923
   5.27       2.214551    2.083283
   5.28       2.223367    2.091653
   5.29       2.232202    2.100035
   5.30       2.241055    2.108428
   5.31       2.249926    2.116833
   5.32       2.258816    2.125249
   5.33       2.267725    2.133676
   5.34       2.276652    2.142115
   5.35       2.285598    2.150565
   5.36       2.294564    2.159028
   5.37       2.303548    2.167502
   5.38       2.312552    2.175988
   5.39       2.321575    2.184487
   5.40       2.330618    2.192997
   5.41       2.339681    2.201520
   5.42       2.348763    2.210056
   5.43       2.357866    2.218603
   5.44       2.366989    2.227164
   5.45       2.376133    2.235738
   5.46       2.385298    2.244324
   5.47       2.394484    2.252924
   5.48       2.403691    2.261536
   5.49       2.412921    2.270163
   5.50       2.422172    2.278803
   5.51       2.431446    2.287456
   5.52       2.440743    2.296123
   5.53       2.450064    2.304805
   5.54       2.459408    2.313500
   5.55       2.468776    2.322210
   5.56       2.478169    2.330934
   5.57       2.487586    2.339673
   5.58       2.497030    2.348426
   5.59       2.506499    2.357194
   5.60       2.515995    2.365977
   5.61       2.525518    2.374776
   5.62       2.535068    2.383589
   5.63       2.544647    2.392418
   5.64       2.554254    2.401263
   5.65       2.563890    2.410123
   5.66       2.573557    2.418998
   5.67       2.583253    2.427890
   5.68       2.592981    2.436798
   5.69       2.602739    2.445721
   5.70       2.612530    2.454661
   5.71       2.622354    2.463617
   5.72       2.632211    2.472590
   5.73       2.642101    2.481578
   5.74       2.652026    2.490584
   5.75       2.661985    2.499606
   5.76       2.671980    2.508645
   5.77       2.682011    2.517701
   5.78       2.692078    2.526773
   5.79       2.702182    2.535863
   5.80       2.712323    2.544969
   5.81       2.722502    2.554092
   5.82       2.732719    2.563233
   5.83       2.742974    2.572391
   5.84       2.753269    2.581566
   5.85       2.763603    2.590758
   5.86       2.773977    2.599968
   5.87       2.784391    2.609195
   5.88       2.794845    2.618439
   5.89       2.805340    2.627701
   5.90       2.815876    2.636980
   5.91       2.826454    2.646276
   5.92       2.837072    2.655590
   5.93       2.847732    2.664922
   5.94       2.858435    2.674271
   5.95       2.869179    2.683637
   5.96       2.879965    2.693021
   5.97       2.890794    2.702423
   5.98       2.901665    2.711842
   5.99       2.912578    2.721278
   6.00       2.923534    2.730732
   6.01       2.934533    2.740204
   6.02       2.945574    2.749693
   6.03       2.956658    2.759200
   6.04       2.967785    2.768724
   6.05       2.978954    2.778265
   6.06       2.990167    2.787824
   6.07       3.001422    2.797401
   6.08       3.012719    2.806995
   6.09       3.024059    2.816606
   6.10       3.035442    2.826235
   6.11       3.046867    2.835881
   6.12       3.058335    2.845544
   6.13       3.069845    2.855225
   6.14       3.081397    2.864923
   6.15       3.092991    2.874639
   6.16       3.104628    2.884371
   6.17       3.116306    2.894121
   6.18       3.128027    2.903888
   6.19       3.139789    2.913673
   6.20       3.151592    2.923474
   6.21       3.163438    2.933293
   6.22       3.175324    2.943128
   6.23       3.187252    2.952981
   6.24       3.199221    2.962851
   6.25       3.211232    2.972738
   6.26       3.223283    2.982642
   6.27       3.235375    2.992563
   6.28       3.247507    3.002500
   6.29       3.259681    3.012455
   6.30       3.271894    3.022427
   6.31       3.284148    3.032415
   6.32       3.296443    3.042420
   6.33       3.308777    3.052442
   6.34       3.321152    3.062481
   6.35       3.333566    3.072537
   6.36       3.346020    3.082609
   6.37       3.358514    3.092698


==> DWF_Nf4_c0.300_s2.txt <==
#gcSq(0.300) beta(high)  beta(low) 
   0.01       0.000026   -0.000452
   0.02       0.000064   -0.000885
   0.03       0.000114   -0.001299
   0.04       0.000175   -0.001695
   0.05       0.000249   -0.002072
   0.06       0.000334   -0.002431
   0.07       0.000432   -0.002771
   0.08       0.000541   -0.003093
   0.09       0.000663   -0.003396
   0.10       0.000796   -0.003681
   0.11       0.000942   -0.003947
   0.12       0.001100   -0.004195
   0.13       0.001270   -0.004424
   0.14       0.001452   -0.004635
   0.15       0.001646   -0.004828
   0.16       0.001853   -0.005002
   0.17       0.002071   -0.005157
   0.18       0.002302   -0.005294
   0.19       0.002545   -0.005413
   0.20       0.002801   -0.005513
   0.21       0.003069   -0.005595
   0.22       0.003349   -0.005659
   0.23       0.003642   -0.005704
   0.24       0.003947   -0.005731
   0.25       0.004264   -0.005739
   0.26       0.004594   -0.005729
   0.27       0.004936   -0.005701
   0.28       0.005291   -0.005655
   0.29       0.005659   -0.005590
   0.30       0.006039   -0.005507
   0.31       0.006432   -0.005405
   0.32       0.006837   -0.005286
   0.33       0.007255   -0.005148
   0.34       0.007686   -0.004991
   0.35       0.008129   -0.004817
   0.36       0.008585   -0.004624
   0.37       0.009054   -0.004413
   0.38       0.009536   -0.004184
   0.39       0.010030   -0.003937
   0.40       0.010537   -0.003672
   0.41       0.011058   -0.003388
   0.42       0.011591   -0.003086
   0.43       0.012137   -0.002766
   0.44       0.012696   -0.002428
   0.45       0.013268   -0.002072
   0.46       0.013853   -0.001698
   0.47       0.014451   -0.001306
   0.48       0.015062   -0.000895
   0.49       0.015687   -0.000467
   0.50       0.016324   -0.000020
   0.51       0.016975    0.000444
   0.52       0.017639    0.000927
   0.53       0.018316    0.001427
   0.54       0.019006    0.001946
   0.55       0.019710    0.002482
   0.56       0.020427    0.003037
   0.57       0.021157    0.003609
   0.58       0.021901    0.004199
   0.59       0.022658    0.004807
   0.60       0.023429    0.005433
   0.61       0.024213    0.006077
   0.62       0.025011    0.006739
   0.63       0.025822    0.007419
   0.64       0.026646    0.008116
   0.65       0.027485    0.008831
   0.66       0.028337    0.009564
   0.67       0.029202    0.010315
   0.68       0.030082    0.011084
   0.69       0.030975    0.011870
   0.70       0.031882    0.012674
   0.71       0.032803    0.013495
   0.72       0.033737    0.014335
   0.73       0.034685    0.015191
   0.74       0.035648    0.016066
   0.75       0.036624    0.016958
   0.76       0.037614    0.017868
   0.77       0.038619    0.018795
   0.78       0.039637    0.019739
   0.79       0.040669    0.020702
   0.80       0.041716    0.021681
   0.81       0.042777    0.022678
   0.82       0.043851    0.023693
   0.83       0.044940    0.024725
   0.84       0.046044    0.025774
   0.85       0.047161    0.026840
   0.86       0.048293    0.027924
   0.87       0.049440    0.029025
   0.88       0.050601    0.030143
   0.89       0.051776    0.031279
   0.90       0.052965    0.032431
   0.91       0.054170    0.033601
   0.92       0.055388    0.034788
   0.93       0.056622    0.035991
   0.94       0.057870    0.037212
   0.95       0.059132    0.038450
   0.96       0.060409    0.039705
   0.97       0.061701    0.040976
   0.98       0.063008    0.042265
   0.99       0.064330    0.043570
   1.00       0.065666    0.044892
   1.01       0.067018    0.046230
   1.02       0.068384    0.047586
   1.03       0.069765    0.048958
   1.04       0.071161    0.050346
   1.05       0.072573    0.051751
   1.06       0.073999    0.053173
   1.07       0.075440    0.054611
   1.08       0.076897    0.056065
   1.09       0.078368    0.057535
   1.10       0.079855    0.059022
   1.11       0.088184    0.060525
   1.12       0.089396    0.062044
   1.13       0.090645    0.063579
   1.14       0.091930    0.065130
   1.15       0.093254    0.066697
   1.16       0.094615    0.068280
   1.17       0.096015    0.069879
   1.18       0.097453    0.071493
   1.19       0.098931    0.073123
   1.20       0.100447    0.074769
   1.21       0.102002    0.076430
   1.22       0.103595    0.078107
   1.23       0.105227    0.079799
   1.24       0.106895    0.081506
   1.25       0.108600    0.083228
   1.26       0.110339    0.084966
   1.27       0.112113    0.086719
   1.28       0.113920    0.088486
   1.29       0.115759    0.090269
   1.30       0.117628    0.092066
   1.31       0.119527    0.093879
   1.32       0.121453    0.095706
   1.33       0.123407    0.097547
   1.34       0.125386    0.099403
   1.35       0.127390    0.101274
   1.36       0.129418    0.103159
   1.37       0.131470    0.105058
   1.38       0.133543    0.106971
   1.39       0.135639    0.108899
   1.40       0.137755    0.110841
   1.41       0.139892    0.112797
   1.42       0.142049    0.114767
   1.43       0.144225    0.116750
   1.44       0.146421    0.118748
   1.45       0.148635    0.120759
   1.46       0.150868    0.122785
   1.47       0.153118    0.124823
   1.48       0.155386    0.126876
   1.49       0.157672    0.128942
   1.50       0.159974    0.131022
   1.51       0.162294    0.133115
   1.52       0.164630    0.135222
   1.53       0.166982    0.137343
   1.54       0.169351    0.139477
   1.55       0.171735    0.141624
   1.56       0.174135    0.143785
   1.57       0.176551    0.145959
   1.58       0.178982    0.148147
   1.59       0.181429    0.150348
   1.60       0.183891    0.152562
   1.61       0.186367    0.154790
   1.62       0.188859    0.157032
   1.63       0.191365    0.159287
   1.64       0.193887    0.161556
   1.65       0.196423    0.163838
   1.66       0.198973    0.166133
   1.67       0.201538    0.168443
   1.68       0.204118    0.170766
   1.69       0.206712    0.173102
   1.70       0.209320    0.175453
   1.71       0.211943    0.177817
   1.72       0.214580    0.180195
   1.73       0.217231    0.182587
   1.74       0.219896    0.184993
   1.75       0.222576    0.187412
   1.76       0.225270    0.189846
   1.77       0.227979    0.192263
   1.78       0.230702    0.194676
   1.79       0.233439    0.197108
   1.80       0.236190    0.199558
   1.81       0.238956    0.202026
   1.82       0.241736    0.204513
   1.83       0.244530    0.207019
   1.84       0.247339    0.209543
   1.85       0.250162    0.212086
   1.86       0.253000    0.214647
   1.87       0.255853    0.217227
   1.88       0.258720    0.219826
   1.89       0.261602    0.222443
   1.90       0.264498    0.225079
   1.91       0.267410    0.227733
   1.92       0.270336    0.230406
   1.93       0.273277    0.233098
   1.94       0.276233    0.235809
   1.95       0.279204    0.238538
   1.96       0.282190    0.241285
   1.97       0.285192    0.244052
   1.98       0.288209    0.246837
   1.99       0.291241    0.249641
   2.00       0.294289    0.252463
   2.01       0.297352    0.255304
   2.02       0.300431    0.258164
   2.03       0.303525    0.261042
   2.04       0.306636    0.263913
   2.05       0.309762    0.266777
   2.06       0.312905    0.269657
   2.07       0.316063    0.272552
   2.08       0.319238    0.275462
   2.09       0.322429    0.278389
   2.10       0.325637    0.281331
   2.11       0.328861    0.284288
   2.12       0.332101    0.287262
   2.13       0.335359    0.290251
   2.14       0.338633    0.293256
   2.15       0.341924    0.296277
   2.16       0.345232    0.299314
   2.17       0.348558    0.302366
   2.18       0.351900    0.305434
   2.19       0.355261    0.308519
   2.20       0.358638    0.311619
   2.21       0.362033    0.314735
   2.22       0.365446    0.317868
   2.23       0.368877    0.321016
   2.24       0.372326    0.324181
   2.25       0.375793    0.327361
   2.26       0.379278    0.330558
   2.27       0.382781    0.333770
   2.28       0.386303    0.336999
   2.29       0.389843    0.340245
   2.30       0.393402    0.343506
   2.31       0.396980    0.346784
   2.32       0.400576    0.350077
   2.33       0.404191    0.353388
   2.34       0.407825    0.356714
   2.35       0.411479    0.360057
   2.36       0.415151    0.363416
   2.37       0.418843    0.366792
   2.38       0.422554    0.370184
   2.39       0.426285    0.373592
   2.40       0.430036    0.377017
   2.41       0.433805    0.380459
   2.42       0.437595    0.383917
   2.43       0.441405    0.387391
   2.44       0.445234    0.390882
   2.45       0.449083    0.394390
   2.46       0.452952    0.397914
   2.47       0.456842    0.401455
   2.48       0.460751    0.405012
   2.49       0.464681    0.408587
   2.50       0.468631    0.412178
   2.51       0.472601    0.415785
   2.52       0.476591    0.419410
   2.53       0.480602    0.423051
   2.54       0.484634    0.426709
   2.55       0.488685    0.430383
   2.56       0.492758    0.434075
   2.57       0.496850    0.437783
   2.58       0.500963    0.441509
   2.59       0.505097    0.445251
   2.60       0.509251    0.449010
   2.61       0.513426    0.452786
   2.62       0.517622    0.456579
   2.63       0.521838    0.460390
   2.64       0.526074    0.464217
   2.65       0.530331    0.468061
   2.66       0.534609    0.471922
   2.67       0.538907    0.475801
   2.68       0.543226    0.479696
   2.69       0.547565    0.483609
   2.70       0.551924    0.487538
   2.71       0.556304    0.491485
   2.72       0.560705    0.495449
   2.73       0.565126    0.499431
   2.74       0.569567    0.503429
   2.75       0.574029    0.507445
   2.76       0.578511    0.511479
   2.77       0.583013    0.515529
   2.78       0.587535    0.519597
   2.79       0.592078    0.523682
   2.80       0.596641    0.527785
   2.81       0.601223    0.531905
   2.82       0.605826    0.536042
   2.83       0.610449    0.540197
   2.84       0.615092    0.544370
   2.85       0.619755    0.548560
   2.86       0.624437    0.552767
   2.87       0.629139    0.556992
   2.88       0.633861    0.561234
   2.89       0.638603    0.565495
   2.90       0.643364    0.569772
   2.91       0.648145    0.574068
   2.92       0.652946    0.578381
   2.93       0.657766    0.582711
   2.94       0.662605    0.587060
   2.95       0.667464    0.591426
   2.96       0.672342    0.595809
   2.97       0.677239    0.600211
   2.98       0.682155    0.604630
   2.99       0.687091    0.609068
   3.00       0.692046    0.613522
   3.01       0.697019    0.617995
   3.02       0.702012    0.622486
   3.03       0.707023    0.626995
   3.04       0.712054    0.631521
   3.05       0.717103    0.636065
   3.06       0.722171    0.640628
   3.07       0.727258    0.645208
   3.08       0.732364    0.649806
   3.09       0.737488    0.654423
   3.10       0.742631    0.659057
   3.11       0.747792    0.663710
   3.12       0.752972    0.668380
   3.13       0.758170    0.673069
   3.14       0.763386    0.677775
   3.15       0.768621    0.682500
   3.16       0.773875    0.687243
   3.17       0.779146    0.692005
   3.18       0.784436    0.696784
   3.19       0.789744    0.701581
   3.20       0.795070    0.706397
   3.21       0.800415    0.711231
   3.22       0.805777    0.716084
   3.23       0.811158    0.720954
   3.24       0.816556    0.725843
   3.25       0.821973    0.730751
   3.26       0.827407    0.735676
   3.27       0.832859    0.740621
   3.28       0.838329    0.745583
   3.29       0.843817    0.750564
   3.30       0.849323    0.755563
   3.31       0.854847    0.760581
   3.32       0.860388    0.765617
   3.33       0.865947    0.770672
   3.34       0.871524    0.775745
   3.35       0.877119    0.780837
   3.36       0.882731    0.785947
   3.37       0.888361    0.791076
   3.38       0.894008    0.796223
   3.39       0.899673    0.801389
   3.40       0.905355    0.806574
   3.41       0.911055    0.811777
   3.42       0.916772    0.816999
   3.43       0.922507    0.822240
   3.44       0.928259    0.827499
   3.45       0.934029    0.832777
   3.46       0.939816    0.838074
   3.47       0.945620    0.843390
   3.48       0.951442    0.848724
   3.49       0.957281    0.854077
   3.50       0.963137    0.859449
   3.51       0.969010    0.864839
   3.52       0.974901    0.870249
   3.53       0.980809    0.875677
   3.54       0.986734    0.881124
   3.55       0.992676    0.886590
   3.56       0.998635    0.892075
   3.57       1.004612    0.897579
   3.58       1.010606    0.903101
   3.59       1.016616    0.908643
   3.60       1.022644    0.914204
   3.61       1.028689    0.919783
   3.62       1.034751    0.925382
   3.63       1.040829    0.930999
   3.64       1.046925    0.936636
   3.65       1.053038    0.942291
   3.66       1.059168    0.947966
   3.67       1.065314    0.953660
   3.68       1.071478    0.959372
   3.69       1.077658    0.965104
   3.70       1.083855    0.970855
   3.71       1.090069    0.976625
   3.72       1.096300    0.982414
   3.73       1.102548    0.988222
   3.74       1.108812    0.994050
   3.75       1.115093    0.999896
   3.76       1.121391    1.005762
   3.77       1.127706    1.011646
   3.78       1.134037    1.017550
   3.79       1.140385    1.023474
   3.80       1.146750    1.029416
   3.81       1.153131    1.035378
   3.82       1.159529    1.041358
   3.83       1.165943    1.047358
   3.84       1.172374    1.053378
   3.85       1.178822    1.059416
   3.86       1.185286    1.065474
   3.87       1.191767    1.071551
   3.88       1.198264    1.077647
   3.89       1.204778    1.083763
   3.90       1.211308    1.089898
   3.91       1.217855    1.096052
   3.92       1.224418    1.102225
   3.93       1.230998    1.108418
   3.94       1.237594    1.114630
   3.95       1.244206    1.120861
   3.96       1.250835    1.127112
   3.97       1.257480    1.133382
   3.98       1.264141    1.139671
   3.99       1.270819    1.145980
   4.00       1.277513    1.152308
   4.01       1.284223    1.158655
   4.02       1.290950    1.165021
   4.03       1.297693    1.171407
   4.04       1.304452    1.177812
   4.05       1.311227    1.184237
   4.06       1.318018    1.190681
   4.07       1.324826    1.197144
   4.08       1.331650    1.203626
   4.09       1.338490    1.210128
   4.10       1.345346    1.216649
   4.11       1.352218    1.223189
   4.12       1.359106    1.229749
   4.13       1.366010    1.236328
   4.14       1.372930    1.242926
   4.15       1.379867    1.249544
   4.16       1.386819    1.256181
   4.17       1.393787    1.262837
   4.18       1.400772    1.269512
   4.19       1.407772    1.276206
   4.20       1.414788    1.282920
   4.21       1.421820    1.289653
   4.22       1.428869    1.296405
   4.23       1.435933    1.303176
   4.24       1.443012    1.309967
   4.25       1.450108    1.316777
   4.26       1.457220    1.323605
   4.27       1.464347    1.330453
   4.28       1.471490    1.337320
   4.29       1.478650    1.344206
   4.30       1.485824    1.351111
   4.31       1.493015    1.358035
   4.32       1.500221    1.364979
   4.33       1.507443    1.371941
   4.34       1.514681    1.378922
   4.35       1.521935    1.385922
   4.36       1.529204    1.392941
   4.37       1.536489    1.399978
   4.38       1.543789    1.407035
   4.39       1.551106    1.414110
   4.40       1.558437    1.421204
   4.41       1.565785    1.428317
   4.42       1.573148    1.435449
   4.43       1.580527    1.442599
   4.44       1.587921    1.449768
   4.45       1.595330    1.456955
   4.46       1.602756    1.464161
   4.47       1.610196    1.471386
   4.48       1.617653    1.478628
   4.49       1.625125    1.485890
   4.50       1.632612    1.493169
   4.51       1.640114    1.500467
   4.52       1.647633    1.507783
   4.53       1.655166    1.515118
   4.54       1.662715    1.522470
   4.55       1.670280    1.529841
   4.56       1.677859    1.537229
   4.57       1.685454    1.544636
   4.58       1.693065    1.552060
   4.59       1.700691    1.559502
   4.60       1.708332    1.566962
   4.61       1.715988    1.574440
   4.62       1.723660    1.581935
   4.63       1.731347    1.589448
   4.64       1.739049    1.596978
   4.65       1.746767    1.604525
   4.66       1.754500    1.612090
   4.67       1.762248    1.619672
   4.68       1.770011    1.627272
   4.69       1.777789    1.634888
   4.70       1.785583    1.642521
   4.71       1.793392    1.650171
   4.72       1.801216    1.657838
   4.73       1.809055    1.665522
   4.74       1.816909    1.673222
   4.75       1.824778    1.680938
   4.76       1.832662    1.688671
   4.77       1.840562    1.696421
   4.78       1.848476    1.704186
   4.79       1.856405    1.711968
   4.80       1.864350    1.719765
   4.81       1.872309    1.727578
   4.82       1.880284    1.735407
   4.83       1.888273    1.743252
   4.84       1.896278    1.751112
   4.85       1.904297    1.758987
   4.86       1.912331    1.766878
   4.87       1.920380    1.774784
   4.88       1.928444    1.782704
   4.89       1.936523    1.790640
   4.90       1.944617    1.798590
   4.91       1.952725    1.806555
   4.92       1.960849    1.814535
   4.93       1.968987    1.822528
   4.94       1.977140    1.830536
   4.95       1.985308    1.838558
   4.96       1.993490    1.846594
   4.97       2.001687    1.854643
   4.98       2.009899    1.862706
   4.99       2.018126    1.870783
   5.00       2.026367    1.878873
   5.01       2.034623    1.886976
   5.02       2.042894    1.895092
   5.03       2.051179    1.903221
   5.04       2.059478    1.911362
   5.05       2.067793    1.919516
   5.06       2.076122    1.927683
   5.07       2.084465    1.935862
   5.08       2.092823    1.944053
   5.09       2.101195    1.952256
   5.10       2.109582    1.960471
   5.11       2.117983    1.968697
   5.12       2.126399    1.976935
   5.13       2.134829    1.985185
   5.14       2.143273    1.993446
   5.15       2.151732    2.001717
   5.16       2.160205    2.010000
   5.17       2.168692    2.018294
   5.18       2.177193    2.026598
   5.19       2.185709    2.034913
   5.20       2.194239    2.043238
   5.21       2.202783    2.051574
   5.22       2.211342    2.059920
   5.23       2.219914    2.068276
   5.24       2.228501    2.076642
   5.25       2.237102    2.085018
   5.26       2.245717    2.093403
   5.27       2.254346    2.101798
   5.28       2.262989    2.110203
   5.29       2.271646    2.118617
   5.30       2.280317    2.127041
   5.31       2.289002    2.135474
   5.32       2.297701    2.143916
   5.33       2.306413    2.152367
   5.34       2.315140    2.160827
   5.35       2.323881    2.169297
   5.36       2.332636    2.177775
   5.37       2.341405    2.186263
   5.38       2.350187    2.194759
   5.39       2.358984    2.203264
   5.40       2.367794    2.211778
   5.41       2.376618    2.220302
   5.42       2.385457    2.228834
   5.43       2.394309    2.237374
   5.44       2.403175    2.245924
   5.45       2.412055    2.254483
   5.46       2.420950    2.263051
   5.47       2.429858    2.271627
   5.48       2.438780    2.280213
   5.49       2.447717    2.288808
   5.50       2.456667    2.297412
   5.51       2.465632    2.306025
   5.52       2.474611    2.314648
   5.53       2.483605    2.323280
   5.54       2.492613    2.331921
   5.55       2.501636    2.340572
   5.56       2.510673    2.349233
   5.57       2.519725    2.357904
   5.58       2.528792    2.366584
   5.59       2.537875    2.375275
   5.60       2.546972    2.383976
   5.61       2.556085    2.392687
   5.62       2.565213    2.401409
   5.63       2.574358    2.410141
   5.64       2.583518    2.418884
   5.65       2.592694    2.427638
   5.66       2.601887    2.436403
   5.67       2.611097    2.445180
   5.68       2.620323    2.453968
   5.69       2.629567    2.462768
   5.70       2.638829    2.471579
   5.71       2.648109    2.480402
   5.72       2.657406    2.489238
   5.73       2.666723    2.498086
   5.74       2.676059    2.506947
   5.75       2.685414    2.515820
   5.76       2.694789    2.524706
   5.77       2.704184    2.533605
   5.78       2.713601    2.542518
   5.79       2.723038    2.551444
   5.80       2.732498    2.560383
   5.81       2.741980    2.569337
   5.82       2.751484    2.578304
   5.83       2.761013    2.587286
   5.84       2.770565    2.596282
   5.85       2.780142    2.605292
   5.86       2.789744    2.614318
   5.87       2.799372    2.623357
   5.88       2.809026    2.632412
   5.89       2.818708    2.641483
   5.90       2.828417    2.650568
   5.91       2.838155    2.659669
   5.92       2.847922    2.668785
   5.93       2.857718    2.677917
   5.94       2.867545    2.687065
   5.95       2.877403    2.696229
   5.96       2.887293    2.705409
   5.97       2.897215    2.714605
   5.98       2.907169    2.723818
   5.99       2.917158    2.733047
   6.00       2.927181    2.742292
   6.01       2.937239    2.751554
   6.02       2.947332    2.760833
   6.03       2.957462    2.770128
   6.04       2.967628    2.779440
   6.05       2.977831    2.788769
   6.06       2.988073    2.798115
   6.07       2.998353    2.807478
   6.08       3.008671    2.816858
   6.09       3.019029    2.826255
   6.10       3.029427    2.835669
   6.11       3.039865    2.845100
   6.12       3.050344    2.854548
   6.13       3.060864    2.864014
   6.14       3.071425    2.873497
   6.15       3.082029    2.882997
   6.16       3.092674    2.892514
   6.17       3.103362    2.902048
   6.18       3.114093    2.911600
   6.19       3.124866    2.921169
   6.20       3.135683    2.930755
   6.21       3.146543    2.940358
   6.22       3.157447    2.949979
   6.23       3.168395    2.959617
   6.24       3.179386    2.969271
   6.25       3.190422    2.978943
   6.26       3.201501    2.988632
   6.27       3.212625    2.998338
   6.28       3.223793    3.008061
   6.29       3.235005    3.017802
   6.30       3.246261    3.027558
   6.31       3.257562    3.037332
   6.32       3.268906    3.047123
   6.33       3.280295    3.056931
   6.34       3.291728    3.066755
   6.35       3.303205    3.076596
   6.36       3.314725    3.086453
   6.37       3.326290    3.096327
   6.38       3.337898    3.106218
   6.39       3.349550    3.116125
   6.40       3.361245    3.126049
   6.41       3.372984    3.135989
   6.42       3.384766    3.145945
   6.43       3.396590    3.155918
   6.44       3.408458    3.165906
   6.45       3.420368    3.175911
   6.46       3.432321    3.185932
   6.47       3.444316    3.195969
   6.48       3.456353    3.206022
   6.49       3.468433    3.216091
   6.50       3.480554    3.226175
   6.51       3.492716    3.236276
   6.52       3.504921    3.246392
   6.53       3.517166    3.256524
   6.54       3.529452    3.266671
   6.55       3.541779    3.276834
   6.56       3.554147    3.287012
   6.57       3.566556    3.297206
   6.58       3.579004    3.307415
   6.59       3.591493    3.317639
   6.60       3.604022    3.327878
   6.61       3.616590    3.338133
   6.62       3.629198    3.348403
   6.63       3.641845    3.358688
   6.64       3.654532    3.368987
   6.65       3.667257    3.379302
   6.66       3.680022    3.389632
   6.67       3.692825    3.399976
   6.68       3.705667    3.410336
   6.69       3.718547    3.420710
   6.70       3.731465    3.431098
   6.71       3.744422    3.441501
   6.72       3.757416    3.451919


==> DWF_Nf6_c0.250_s2.txt <==
#gcSq(0.250) beta(high)  beta(low) 
   0.01       0.000103   -0.000110
   0.02       0.000214   -0.000208
   0.03       0.000332   -0.000297
   0.04       0.000458   -0.000374
   0.05       0.000593   -0.000441
   0.06       0.000735   -0.000497
   0.07       0.000885   -0.000542
   0.08       0.001042   -0.000577
   0.09       0.001208   -0.000601
   0.10       0.001381   -0.000615
   0.11       0.001563   -0.000618
   0.12       0.001752   -0.000610
   0.13       0.001949   -0.000592
   0.14       0.002154   -0.000563
   0.15       0.002367   -0.000524
   0.16       0.002588   -0.000474
   0.17       0.002817   -0.000413
   0.18       0.003053   -0.000342
   0.19       0.003298   -0.000260
   0.20       0.003550   -0.000168
   0.21       0.003811   -0.000065
   0.22       0.004079    0.000048
   0.23       0.004355    0.000171
   0.24       0.004639    0.000306
   0.25       0.004931    0.000450
   0.26       0.005232    0.000605
   0.27       0.005540    0.000771
   0.28       0.005856    0.000947
   0.29       0.006180    0.001133
   0.30       0.006512    0.001330
   0.31       0.006852    0.001538
   0.32       0.007199    0.001755
   0.33       0.007555    0.001983
   0.34       0.007919    0.002222
   0.35       0.008291    0.002471
   0.36       0.008671    0.002730
   0.37       0.009059    0.002999
   0.38       0.009455    0.003279
   0.39       0.009859    0.003569
   0.40       0.010271    0.003870
   0.41       0.010692    0.004180
   0.42       0.011120    0.004501
   0.43       0.011556    0.004833
   0.44       0.012000    0.005174
   0.45       0.012453    0.005526
   0.46       0.012913    0.005888
   0.47       0.013382    0.006260
   0.48       0.013859    0.006643
   0.49       0.014343    0.007035
   0.50       0.014836    0.007438
   0.51       0.015337    0.007851
   0.52       0.015846    0.008274
   0.53       0.016364    0.008708
   0.54       0.016889    0.009151
   0.55       0.017423    0.009605
   0.56       0.017964    0.010068
   0.57       0.018514    0.010542
   0.58       0.019072    0.011026
   0.59       0.019639    0.011520
   0.60       0.020213    0.012024
   0.61       0.020796    0.012538
   0.62       0.021387    0.013062
   0.63       0.021986    0.013596
   0.64       0.022593    0.014140
   0.65       0.023209    0.014694
   0.66       0.023833    0.015258
   0.67       0.024465    0.015832
   0.68       0.025106    0.016416
   0.69       0.025754    0.017009
   0.70       0.026411    0.017613
   0.71       0.027077    0.018227
   0.72       0.027750    0.018850
   0.73       0.028432    0.019483
   0.74       0.029123    0.020126
   0.75       0.029821    0.020779
   0.76       0.030529    0.021442
   0.77       0.031244    0.022115
   0.78       0.031968    0.022797
   0.79       0.032700    0.023489
   0.80       0.033441    0.024191
   0.81       0.034190    0.024903
   0.82       0.034948    0.025624
   0.83       0.035714    0.026355
   0.84       0.036489    0.027096
   0.85       0.037272    0.027846
   0.86       0.038064    0.028606
   0.87       0.038864    0.029376
   0.88       0.039673    0.030155
   0.89       0.040490    0.030944
   0.90       0.041316    0.031743
   0.91       0.042151    0.032551
   0.92       0.042994    0.033369
   0.93       0.043846    0.034196
   0.94       0.044707    0.035033
   0.95       0.045576    0.035879
   0.96       0.046455    0.036734
   0.97       0.047341    0.037600
   0.98       0.048237    0.038474
   0.99       0.049142    0.039358
   1.00       0.050055    0.040252
   1.01       0.050977    0.041155
   1.02       0.051908    0.042067
   1.03       0.052848    0.042989
   1.04       0.053797    0.043920
   1.05       0.054754    0.044860
   1.06       0.055721    0.045810
   1.07       0.056697    0.046769
   1.08       0.057682    0.047737
   1.09       0.058676    0.048715
   1.10       0.072528    0.049702
   1.11       0.073097    0.050698
   1.12       0.073695    0.051703
   1.13       0.074322    0.052718
   1.14       0.074979    0.053742
   1.15       0.075667    0.054775
   1.16       0.076387    0.055817
   1.17       0.077141    0.056868
   1.18       0.077927    0.057929
   1.19       0.078747    0.058998
   1.20       0.079600    0.060077
   1.21       0.080487    0.061165
   1.22       0.081406    0.062262
   1.23       0.082356    0.063368
   1.24       0.083337    0.064483
   1.25       0.084346    0.065608
   1.26       0.085383    0.066741
   1.27       0.086446    0.067883
   1.28       0.087532    0.069035
   1.29       0.088641    0.070195
   1.30       0.089770    0.071365
   1.31       0.090918    0.072543
   1.32       0.092084    0.073731
   1.33       0.093267    0.074927
   1.34       0.094465    0.076132
   1.35       0.095678    0.077347
   1.36       0.096905    0.078570
   1.37       0.098145    0.079803
   1.38       0.099398    0.081044
   1.39       0.100663    0.082294
   1.40       0.101940    0.083553
   1.41       0.103229    0.084822
   1.42       0.104530    0.086099
   1.43       0.105842    0.087385
   1.44       0.107165    0.088680
   1.45       0.108499    0.089983
   1.46       0.109845    0.091296
   1.47       0.111202    0.092618
   1.48       0.112570    0.093948
   1.49       0.113950    0.095287
   1.50       0.115340    0.096635
   1.51       0.116742    0.097992
   1.52       0.118155    0.099358
   1.53       0.119579    0.100733
   1.54       0.121014    0.102116
   1.55       0.122460    0.103509
   1.56       0.123917    0.104910
   1.57       0.125386    0.106320
   1.58       0.126866    0.107738
   1.59       0.128356    0.109166
   1.60       0.129858    0.110602
   1.61       0.131371    0.112047
   1.62       0.132895    0.113500
   1.63       0.134430    0.114962
   1.64       0.135977    0.116434
   1.65       0.137534    0.117913
   1.66       0.139102    0.119402
   1.67       0.140682    0.120899
   1.68       0.142272    0.122404
   1.69       0.143874    0.123919
   1.70       0.145486    0.125442
   1.71       0.147109    0.126973
   1.72       0.148744    0.128513
   1.73       0.150389    0.130062
   1.74       0.152045    0.131619
   1.75       0.153713    0.133185
   1.76       0.155391    0.134759
   1.77       0.157080    0.136342
   1.78       0.158780    0.137933
   1.79       0.160491    0.139533
   1.80       0.162213    0.141141
   1.81       0.163945    0.142758
   1.82       0.165689    0.144383
   1.83       0.167443    0.146016
   1.84       0.169208    0.147658
   1.85       0.170984    0.149309
   1.86       0.172771    0.150953
   1.87       0.174569    0.152574
   1.88       0.176377    0.154207
   1.89       0.178197    0.155853
   1.90       0.180027    0.157512
   1.91       0.181868    0.159183
   1.92       0.183719    0.160868
   1.93       0.185582    0.162565
   1.94       0.187455    0.164276
   1.95       0.189339    0.165999
   1.96       0.191234    0.167735
   1.97       0.193140    0.169484
   1.98       0.195056    0.171245
   1.99       0.196983    0.173019
   2.00       0.198921    0.174806
   2.01       0.200869    0.176606
   2.02       0.202829    0.178418
   2.03       0.204799    0.180243
   2.04       0.206780    0.182081
   2.05       0.208771    0.183931
   2.06       0.210773    0.185794
   2.07       0.212786    0.187669
   2.08       0.214810    0.189557
   2.09       0.216845    0.191410
   2.10       0.218890    0.193268
   2.11       0.220946    0.195133
   2.12       0.223013    0.197007
   2.13       0.225090    0.198890
   2.14       0.227178    0.200780
   2.15       0.229277    0.202679
   2.16       0.231387    0.204586
   2.17       0.233507    0.206501
   2.18       0.235638    0.208425
   2.19       0.237780    0.210356
   2.20       0.239932    0.212296
   2.21       0.242095    0.214245
   2.22       0.244269    0.216201
   2.23       0.246454    0.218166
   2.24       0.248650    0.220140
   2.25       0.250856    0.222121
   2.26       0.253073    0.224111
   2.27       0.255300    0.226109
   2.28       0.257539    0.228115
   2.29       0.259788    0.230130
   2.30       0.262048    0.232153
   2.31       0.264319    0.234185
   2.32       0.266600    0.236224
   2.33       0.268892    0.238272
   2.34       0.271195    0.240329
   2.35       0.273509    0.242394
   2.36       0.275833    0.244467
   2.37       0.278168    0.246549
   2.38       0.280514    0.248639
   2.39       0.282871    0.250737
   2.40       0.285239    0.252844
   2.41       0.287617    0.254959
   2.42       0.290006    0.257083
   2.43       0.292406    0.259215
   2.44       0.294816    0.261355
   2.45       0.297238    0.263504
   2.46       0.299670    0.265662
   2.47       0.302113    0.267827
   2.48       0.304567    0.270002
   2.49       0.307031    0.272185
   2.50       0.309506    0.274376
   2.51       0.311993    0.276576
   2.52       0.314489    0.278784
   2.53       0.316997    0.281001
   2.54       0.319516    0.283227
   2.55       0.322045    0.285461
   2.56       0.324585    0.287703
   2.57       0.327136    0.289954
   2.58       0.329698    0.292214
   2.59       0.332271    0.294482
   2.60       0.334854    0.296759
   2.61       0.337449    0.299044
   2.62       0.340054    0.301338
   2.63       0.342670    0.303640
   2.64       0.345296    0.305952
   2.65       0.347934    0.308271
   2.66       0.350582    0.310600
   2.67       0.353242    0.312937
   2.68       0.355912    0.315282
   2.69       0.358593    0.317637
   2.70       0.361285    0.320000
   2.71       0.363987    0.322371
   2.72       0.366701    0.324752
   2.73       0.369425    0.327141
   2.74       0.372160    0.329539
   2.75       0.374906    0.331945
   2.76       0.377663    0.334360
   2.77       0.380431    0.336784
   2.78       0.383210    0.339216
   2.79       0.385999    0.341658
   2.80       0.388799    0.344108
   2.81       0.391610    0.346567
   2.82       0.394432    0.349034
   2.83       0.397265    0.351510
   2.84       0.400109    0.353995
   2.85       0.402963    0.356489
   2.86       0.405829    0.358992
   2.87       0.408705    0.361503
   2.88       0.411592    0.364023
   2.89       0.414490    0.366552
   2.90       0.417399    0.369090
   2.91       0.420318    0.371637
   2.92       0.423249    0.374192
   2.93       0.426190    0.376756
   2.94       0.429142    0.379329
   2.95       0.432105    0.381911
   2.96       0.435079    0.384502
   2.97       0.438063    0.387102
   2.98       0.441059    0.389710
   2.99       0.444065    0.392328
   3.00       0.447082    0.394954
   3.01       0.450110    0.397589
   3.02       0.453148    0.400233
   3.03       0.456198    0.402886
   3.04       0.459258    0.405548
   3.05       0.462329    0.408218
   3.06       0.465410    0.410898
   3.07       0.468503    0.413586
   3.08       0.471606    0.416284
   3.09       0.474720    0.418990
   3.10       0.477845    0.421706
   3.11       0.480981    0.424430
   3.12       0.484127    0.427163
   3.13       0.487284    0.429905
   3.14       0.490452    0.432656
   3.15       0.493630    0.435416
   3.16       0.496819    0.438185
   3.17       0.500019    0.440963
   3.18       0.503229    0.443750
   3.19       0.506451    0.446546
   3.20       0.509682    0.449351
   3.21       0.512925    0.452165
   3.22       0.516178    0.454988
   3.23       0.519442    0.457820
   3.24       0.522716    0.460661
   3.25       0.526001    0.463511
   3.26       0.529297    0.466370
   3.27       0.532603    0.469238
   3.28       0.535920    0.472116
   3.29       0.539247    0.475002
   3.30       0.542585    0.477897
   3.31       0.545934    0.480801
   3.32       0.549292    0.483714
   3.33       0.552662    0.486637
   3.34       0.556042    0.489568
   3.35       0.559432    0.492509
   3.36       0.562833    0.495458
   3.37       0.566244    0.498417
   3.38       0.569666    0.501384
   3.39       0.573098    0.504361
   3.40       0.576541    0.507347
   3.41       0.579994    0.510342
   3.42       0.583457    0.513346
   3.43       0.586931    0.516359
   3.44       0.590415    0.519381
   3.45       0.593909    0.522413
   3.46       0.597414    0.525453
   3.47       0.600929    0.528503
   3.48       0.604454    0.531562
   3.49       0.607990    0.534630
   3.50       0.611535    0.537707
   3.51       0.615091    0.540793
   3.52       0.618657    0.543888
   3.53       0.622233    0.546992
   3.54       0.625820    0.550106
   3.55       0.629416    0.553229
   3.56       0.633023    0.556360
   3.57       0.636640    0.559501
   3.58       0.640267    0.562652
   3.59       0.643904    0.565811
   3.60       0.647550    0.568980
   3.61       0.651207    0.572157
   3.62       0.654874    0.575344
   3.63       0.658551    0.578540
   3.64       0.662238    0.581745
   3.65       0.665935    0.584960
   3.66       0.669642    0.588183
   3.67       0.673358    0.591416
   3.68       0.677085    0.594658
   3.69       0.680821    0.597909
   3.70       0.684567    0.601170
   3.71       0.688323    0.604439
   3.72       0.692089    0.607718
   3.73       0.695864    0.611006
   3.74       0.699649    0.614303
   3.75       0.703444    0.617610
   3.76       0.707249    0.620925
   3.77       0.711063    0.624250
   3.78       0.714887    0.627584
   3.79       0.718720    0.630928
   3.80       0.722564    0.634280
   3.81       0.726416    0.637642
   3.82       0.730279    0.641013
   3.83       0.734150    0.644393
   3.84       0.738032    0.647783
   3.85       0.741922    0.651181
   3.86       0.745823    0.654589
   3.87       0.749732    0.658006
   3.88       0.753651    0.661433
   3.89       0.757580    0.664869
   3.90       0.761518    0.668313
   3.91       0.765465    0.671768
   3.92       0.769421    0.675231
   3.93       0.773387    0.678704
   3.94       0.777362    0.682185
   3.95       0.781347    0.685677
   3.96       0.785340    0.689177
   3.97       0.789343    0.692687
   3.98       0.793355    0.696205
   3.99       0.797376    0.699734
   4.00       0.801406    0.703271
   4.01       0.805446    0.706818
   4.02       0.809494    0.710374
   4.03       0.813552    0.713939
   4.04       0.817618    0.717513
   4.05       0.821694    0.721097
   4.06       0.825778    0.724690
   4.07       0.829872    0.728292
   4.08       0.833974    0.731903
   4.09       0.838086    0.735524
   4.10       0.842206    0.739154
   4.11       0.846335    0.742793
   4.12       0.850474    0.746441
   4.13       0.854620    0.750099
   4.14       0.858776    0.753766
   4.15       0.862941    0.757442
   4.16       0.867114    0.761127
   4.17       0.871296    0.764822
   4.18       0.875487    0.768526
   4.19       0.879686    0.772239
   4.20       0.883894    0.775961
   4.21       0.888111    0.779692
   4.22       0.892336    0.783433
   4.23       0.896570    0.787183
   4.24       0.900813    0.790942
   4.25       0.905064    0.794711
   4.26       0.909324    0.798488
   4.27       0.913592    0.802275
   4.28       0.917868    0.806071
   4.29       0.922154    0.809877
   4.30       0.926447    0.813691
   4.31       0.930749    0.817515
   4.32       0.935060    0.821347
   4.33       0.939379    0.825190
   4.34       0.943706    0.829041
   4.35       0.948041    0.832901
   4.36       0.952385    0.836771
   4.37       0.956737    0.840649
   4.38       0.961098    0.844537
   4.39       0.965467    0.848434
   4.40       0.969844    0.852340
   4.41       0.974229    0.856256
   4.42       0.978622    0.860180
   4.43       0.983024    0.864114
   4.44       0.987433    0.868057
   4.45       0.991851    0.872008
   4.46       0.996277    0.875969
   4.47       1.000711    0.879939
   4.48       1.005154    0.883918
   4.49       1.009604    0.887907
   4.50       1.014062    0.891904
   4.51       1.018528    0.895910
   4.52       1.023003    0.899926
   4.53       1.027485    0.903950
   4.54       1.031975    0.907983
   4.55       1.036473    0.912026
   4.56       1.040979    0.916077
   4.57       1.045493    0.920138
   4.58       1.050015    0.924207
   4.59       1.054545    0.928286
   4.60       1.059082    0.932373
   4.61       1.063628    0.936470
   4.62       1.068181    0.940575
   4.63       1.072742    0.944689
   4.64       1.077310    0.948812
   4.65       1.081887    0.952944
   4.66       1.086471    0.957085
   4.67       1.091063    0.961235
   4.68       1.095663    0.965394
   4.69       1.100270    0.969562
   4.70       1.104885    0.973738
   4.71       1.109508    0.977923
   4.72       1.114138    0.982117
   4.73       1.118776    0.986320
   4.74       1.123421    0.990532
   4.75       1.128074    0.994752
   4.76       1.132735    0.998981
   4.77       1.137403    1.003219
   4.78       1.142078    1.007465
   4.79       1.146762    1.011720
   4.80       1.151452    1.015984
   4.81       1.156150    1.020257
   4.82       1.160856    1.024538
   4.83       1.165569    1.028827
   4.84       1.170289    1.033126
   4.85       1.175017    1.037433
   4.86       1.179752    1.041748
   4.87       1.184495    1.046072
   4.88       1.189245    1.050404
   4.89       1.194002    1.054745
   4.90       1.198767    1.059094
   4.91       1.203539    1.063452
   4.92       1.208318    1.067818
   4.93       1.213104    1.072193
   4.94       1.217898    1.076576
   4.95       1.222699    1.080967
   4.96       1.227507    1.085367
   4.97       1.232323    1.089775
   4.98       1.237145    1.094191
   4.99       1.241975    1.098615
   5.00       1.246812    1.103047
   5.01       1.251656    1.107488
   5.02       1.256507    1.111937
   5.03       1.261366    1.116394
   5.04       1.266231    1.120859
   5.05       1.271104    1.125332
   5.06       1.275984    1.129813
   5.07       1.280870    1.134303
   5.08       1.285764    1.138800
   5.09       1.290665    1.143305
   5.10       1.295573    1.147818
   5.11       1.300488    1.152339
   5.12       1.305409    1.156868
   5.13       1.310338    1.161404
   5.14       1.315274    1.165949
   5.15       1.320217    1.170501
   5.16       1.325166    1.175061
   5.17       1.330123    1.179628
   5.18       1.335086    1.184203
   5.19       1.340057    1.188786
   5.20       1.345034    1.193376
   5.21       1.350018    1.197974
   5.22       1.355009    1.202580
   5.23       1.360006    1.207193
   5.24       1.365011    1.211813
   5.25       1.370022    1.216441
   5.26       1.375040    1.221076
   5.27       1.380065    1.225719
   5.28       1.385096    1.230369
   5.29       1.390135    1.235026
   5.30       1.395180    1.239690
   5.31       1.400231    1.244362
   5.32       1.405290    1.249041
   5.33       1.410354    1.253727
   5.34       1.415426    1.258420
   5.35       1.420504    1.263120
   5.36       1.425589    1.267827
   5.37       1.430681    1.272541
   5.38       1.435779    1.277262
   5.39       1.440883    1.281990
   5.40       1.445994    1.286724
   5.41       1.451112    1.291466
   5.42       1.456236    1.296214
   5.43       1.461367    1.300969
   5.44       1.466504    1.305731
   5.45       1.471648    1.310500
   5.46       1.476798    1.315275
   5.47       1.481954    1.320056
   5.48       1.487117    1.324845
   5.49       1.492286    1.329640
   5.50       1.497461    1.334441
   5.51       1.502643    1.339249
   5.52       1.507831    1.344063
   5.53       1.513026    1.348884
   5.54       1.518227    1.353710
   5.55       1.523434    1.358544
   5.56       1.528647    1.363383
   5.57       1.533866    1.368229
   5.58       1.539092    1.373081
   5.59       1.544324    1.377939
   5.60       1.549562    1.382803
   5.61       1.554806    1.387674
   5.62       1.560056    1.392550
   5.63       1.565312    1.397433
   5.64       1.570574    1.402321
   5.65       1.575843    1.407216
   5.66       1.581117    1.412116
   5.67       1.586397    1.417022
   5.68       1.591683    1.421934
   5.69       1.596976    1.426852
   5.70       1.602274    1.431776
   5.71       1.607578    1.436706
   5.72       1.612887    1.441641
   5.73       1.618203    1.446582
   5.74       1.623524    1.451529
   5.75       1.628851    1.456481
   5.76       1.634184    1.461439
   5.77       1.639523    1.466403
   5.78       1.644867    1.471372
   5.79       1.650217    1.476347
   5.80       1.655573    1.481328
   5.81       1.660934    1.486313
   5.82       1.666301    1.491305
   5.83       1.671673    1.496301
   5.84       1.677051    1.501304
   5.85       1.682435    1.506311
   5.86       1.687823    1.511324
   5.87       1.693218    1.516343
   5.88       1.698617    1.521367
   5.89       1.704022    1.526396
   5.90       1.709433    1.531430
   5.91       1.714848    1.536470
   5.92       1.720269    1.541515
   5.93       1.725695    1.546565
   5.94       1.731127    1.551620
   5.95       1.736563    1.556681
   5.96       1.742005    1.561747
   5.97       1.747452    1.566818
   5.98       1.752904    1.571894
   5.99       1.758361    1.576976
   6.00       1.763823    1.582063
   6.01       1.769291    1.587154
   6.02       1.774763    1.592251
   6.03       1.780240    1.597353
   6.04       1.785722    1.602461
   6.05       1.791209    1.607573
   6.06       1.796700    1.612690
   6.07       1.802197    1.617813
   6.08       1.807699    1.622940
   6.09       1.813205    1.628073
   6.10       1.818716    1.633210
   6.11       1.824232    1.638353
   6.12       1.829752    1.643501
   6.13       1.835277    1.648654
   6.14       1.840807    1.653812
   6.15       1.846342    1.658974
   6.16       1.851881    1.664142
   6.17       1.857424    1.669315
   6.18       1.862973    1.674493
   6.19       1.868526    1.679676
   6.20       1.874083    1.684864
   6.21       1.879645    1.690057
   6.22       1.885211    1.695256
   6.23       1.890782    1.700459
   6.24       1.896358    1.705667
   6.25       1.901938    1.710880
   6.26       1.907522    1.716098
   6.27       1.913111    1.721321
   6.28       1.918704    1.726549
   6.29       1.924302    1.731783
   6.30       1.929904    1.737021
   6.31       1.935511    1.742264
   6.32       1.941122    1.747512
   6.33       1.946737    1.752766
   6.34       1.952357    1.758024
   6.35       1.957981    1.763287
   6.36       1.963610    1.768556
   6.37       1.969243    1.773829
   6.38       1.974880    1.779108
   6.39       1.980522    1.784391
   6.40       1.986169    1.789680
   6.41       1.991820    1.794973
   6.42       1.997475    1.800272
   6.43       2.003135    1.805576
   6.44       2.008799    1.810885
   6.45       2.014468    1.816199
   6.46       2.020141    1.821517
   6.47       2.025819    1.826841
   6.48       2.031501    1.832171
   6.49       2.037188    1.837505
   6.50       2.042880    1.842844
   6.51       2.048576    1.848188
   6.52       2.054277    1.853538
   6.53       2.059983    1.858892
   6.54       2.065693    1.864252
   6.55       2.071409    1.869616
   6.56       2.077129    1.874986
   6.57       2.082854    1.880361
   6.58       2.088583    1.885741
   6.59       2.094318    1.891126
   6.60       2.100058    1.896517
   6.61       2.105802    1.901912
   6.62       2.111552    1.907313
   6.63       2.117307    1.912718
   6.64       2.123067    1.918129
   6.65       2.128832    1.923545
   6.66       2.134602    1.928966
   6.67       2.140378    1.934393
   6.68       2.146159    1.939824
   6.69       2.151945    1.945261
   6.70       2.157737    1.950702
   6.71       2.163534    1.956149
   6.72       2.169337    1.961601
   6.73       2.175145    1.967059
   6.74       2.180960    1.972521
   6.75       2.186780    1.977989
   6.76       2.192605    1.983461
   6.77       2.198437    1.988939
   6.78       2.204274    1.994422
   6.79       2.210118    1.999911
   6.80       2.215967    2.005404
   6.81       2.221823    2.010903
   6.82       2.227685    2.016406
   6.83       2.233553    2.021915
   6.84       2.239427    2.027430
   6.85       2.245308    2.032949
   6.86       2.251195    2.038474
   6.87       2.257089    2.044003
   6.88       2.262989    2.049538
   6.89       2.268896    2.055078
   6.90       2.274809    2.060624
   6.91       2.280729    2.066174
   6.92       2.286656    2.071730
   6.93       2.292590    2.077291
   6.94       2.298531    2.082857
   6.95       2.304479    2.088428
   6.96       2.310434    2.094005
   6.97       2.316396    2.099586
   6.98       2.322365    2.105173
   6.99       2.328342    2.110765
   7.00       2.334326    2.116362
   7.01       2.340317    2.121965
   7.02       2.346316    2.127572
   7.03       2.352322    2.133185
   7.04       2.358336    2.138803
   7.05       2.364357    2.144426
   7.06       2.370386    2.150055
   7.07       2.376423    2.155688
   7.08       2.382467    2.161327
   7.09       2.388520    2.166970
   7.10       2.394580    2.172619
   7.11       2.400649    2.178274
   7.12       2.406725    2.183933
   7.13       2.412809    2.189597
   7.14       2.418902    2.195267
   7.15       2.425003    2.200942
   7.16       2.431111    2.206622
   7.17       2.437229    2.212307
   7.18       2.443354    2.217997
   7.19       2.449488    2.223693
   7.20       2.455630    2.229393
   7.21       2.461781    2.235099
   7.22       2.467940    2.240810
   7.23       2.474107    2.246525
   7.24       2.480284    2.252247
   7.25       2.486469    2.257973
   7.26       2.492662    2.263704
   7.27       2.498864    2.269440
   7.28       2.505075    2.275182
   7.29       2.511295    2.280929
   7.30       2.517523    2.286680
   7.31       2.523760    2.292437
   7.32       2.530006    2.298199
   7.33       2.536261    2.303966
   7.34       2.542525    2.309738
   7.35       2.548797    2.315515
   7.36       2.555079    2.321297
   7.37       2.561370    2.327085
   7.38       2.567669    2.332877
   7.39       2.573978    2.338675
   7.40       2.580296    2.344477
   7.41       2.586623    2.350285
   7.42       2.592958    2.356097
   7.43       2.599303    2.361915
   7.44       2.605657    2.367738
   7.45       2.612021    2.373565
   7.46       2.618393    2.379398
   7.47       2.624775    2.385236
   7.48       2.631165    2.391078
   7.49       2.637565    2.396926
   7.50       2.643974    2.402779
   7.51       2.650393    2.408637
   7.52       2.656820    2.414499
   7.53       2.663257    2.420367


==> DWF_Nf6_c0.275_s2.txt <==
#gcSq(0.275) beta(high)  beta(low) 
   0.01       0.000146   -0.000121
   0.02       0.000298   -0.000230
   0.03       0.000459   -0.000329
   0.04       0.000626   -0.000418
   0.05       0.000801   -0.000495
   0.06       0.000983   -0.000562
   0.07       0.001173   -0.000618
   0.08       0.001370   -0.000663
   0.09       0.001574   -0.000698
   0.10       0.001786   -0.000721
   0.11       0.002005   -0.000735
   0.12       0.002231   -0.000737
   0.13       0.002465   -0.000729
   0.14       0.002707   -0.000710
   0.15       0.002955   -0.000680
   0.16       0.003212   -0.000640
   0.17       0.003475   -0.000590
   0.18       0.003746   -0.000528
   0.19       0.004025   -0.000456
   0.20       0.004310   -0.000374
   0.21       0.004604   -0.000280
   0.22       0.004905   -0.000177
   0.23       0.005213   -0.000062
   0.24       0.005529    0.000062
   0.25       0.005852    0.000198
   0.26       0.006183    0.000343
   0.27       0.006521    0.000500
   0.28       0.006867    0.000667
   0.29       0.007220    0.000844
   0.30       0.007581    0.001032
   0.31       0.007949    0.001230
   0.32       0.008325    0.001439
   0.33       0.008708    0.001658
   0.34       0.009099    0.001887
   0.35       0.009498    0.002127
   0.36       0.009904    0.002378
   0.37       0.010317    0.002638
   0.38       0.010739    0.002909
   0.39       0.011167    0.003191
   0.40       0.011604    0.003483
   0.41       0.012048    0.003785
   0.42       0.012499    0.004097
   0.43       0.012959    0.004420
   0.44       0.013426    0.004753
   0.45       0.013900    0.005096
   0.46       0.014383    0.005450
   0.47       0.014872    0.005813
   0.48       0.015370    0.006187
   0.49       0.015875    0.006572
   0.50       0.016388    0.006966
   0.51       0.016909    0.007371
   0.52       0.017437    0.007786
   0.53       0.017973    0.008211
   0.54       0.018517    0.008646
   0.55       0.019069    0.009091
   0.56       0.019628    0.009546
   0.57       0.020195    0.010012
   0.58       0.020770    0.010487
   0.59       0.021353    0.010973
   0.60       0.021944    0.011469
   0.61       0.022542    0.011974
   0.62       0.023148    0.012490
   0.63       0.023762    0.013016
   0.64       0.024384    0.013552
   0.65       0.025014    0.014098
   0.66       0.025652    0.014654
   0.67       0.026297    0.015219
   0.68       0.026951    0.015795
   0.69       0.027612    0.016381
   0.70       0.028281    0.016976
   0.71       0.028959    0.017582
   0.72       0.029644    0.018197
   0.73       0.030337    0.018822
   0.74       0.031039    0.019457
   0.75       0.031748    0.020102
   0.76       0.032466    0.020757
   0.77       0.033191    0.021421
   0.78       0.033925    0.022096
   0.79       0.034666    0.022780
   0.80       0.035416    0.023473
   0.81       0.036174    0.024177
   0.82       0.036940    0.024890
   0.83       0.037714    0.025613
   0.84       0.038497    0.026346
   0.85       0.039288    0.027088
   0.86       0.040086    0.027840
   0.87       0.040894    0.028602
   0.88       0.041709    0.029374
   0.89       0.042533    0.030155
   0.90       0.043365    0.030945
   0.91       0.044206    0.031745
   0.92       0.045055    0.032555
   0.93       0.045912    0.033374
   0.94       0.046778    0.034203
   0.95       0.047652    0.035041
   0.96       0.048535    0.035889
   0.97       0.049426    0.036747
   0.98       0.050326    0.037614
   0.99       0.051235    0.038490
   1.00       0.052152    0.039376
   1.01       0.053077    0.040271
   1.02       0.054012    0.041176
   1.03       0.054955    0.042090
   1.04       0.055907    0.043013
   1.05       0.056868    0.043946
   1.06       0.057837    0.044888
   1.07       0.058815    0.045840
   1.08       0.059803    0.046800
   1.09       0.060799    0.047771
   1.10       0.075022    0.048750
   1.11       0.075403    0.049739
   1.12       0.075814    0.050737
   1.13       0.076256    0.051745
   1.14       0.076731    0.052761
   1.15       0.077240    0.053787
   1.16       0.077783    0.054822
   1.17       0.078363    0.055867
   1.18       0.078981    0.056920
   1.19       0.079637    0.057983
   1.20       0.080331    0.059055
   1.21       0.081064    0.060137
   1.22       0.081836    0.061227
   1.23       0.082647    0.062326
   1.24       0.083495    0.063435
   1.25       0.084380    0.064553
   1.26       0.085299    0.065680
   1.27       0.086252    0.066816
   1.28       0.087237    0.067961
   1.29       0.088251    0.069116
   1.30       0.089293    0.070279
   1.31       0.090361    0.071452
   1.32       0.091453    0.072633
   1.33       0.092566    0.073824
   1.34       0.093700    0.075024
   1.35       0.094853    0.076232
   1.36       0.096023    0.077450
   1.37       0.097210    0.078677
   1.38       0.098412    0.079913
   1.39       0.099629    0.081158
   1.40       0.100859    0.082412
   1.41       0.102103    0.083675
   1.42       0.103360    0.084946
   1.43       0.104629    0.086227
   1.44       0.105910    0.087517
   1.45       0.107203    0.088816
   1.46       0.108507    0.090123
   1.47       0.109823    0.091440
   1.48       0.111151    0.092765
   1.49       0.112490    0.094099
   1.50       0.113840    0.095443
   1.51       0.115201    0.096795
   1.52       0.116574    0.097909
   1.53       0.117958    0.099013
   1.54       0.119353    0.100127
   1.55       0.120759    0.101251
   1.56       0.122176    0.102384
   1.57       0.123604    0.103528
   1.58       0.125044    0.104683
   1.59       0.126495    0.105848
   1.60       0.127956    0.107025
   1.61       0.129429    0.108213
   1.62       0.130913    0.109412
   1.63       0.132409    0.110623
   1.64       0.133915    0.111846
   1.65       0.135432    0.113081
   1.66       0.136961    0.114328
   1.67       0.138500    0.115587
   1.68       0.140051    0.116859
   1.69       0.141613    0.118144
   1.70       0.143185    0.119441
   1.71       0.144769    0.120751
   1.72       0.146364    0.122074
   1.73       0.147970    0.123410
   1.74       0.149587    0.124758
   1.75       0.151215    0.126120
   1.76       0.152854    0.127495
   1.77       0.154504    0.128884
   1.78       0.156165    0.130285
   1.79       0.157837    0.131700
   1.80       0.159519    0.133128
   1.81       0.161213    0.134569
   1.82       0.162918    0.136024
   1.83       0.164634    0.137492
   1.84       0.166360    0.138974
   1.85       0.168098    0.140469
   1.86       0.169846    0.141977
   1.87       0.171606    0.143499
   1.88       0.173376    0.145034
   1.89       0.175157    0.146583
   1.90       0.176949    0.148145
   1.91       0.178752    0.149721
   1.92       0.180566    0.151310
   1.93       0.182390    0.152912
   1.94       0.184226    0.154528
   1.95       0.186072    0.156158
   1.96       0.187929    0.157801
   1.97       0.189797    0.159457
   1.98       0.191676    0.161126
   1.99       0.193566    0.162809
   2.00       0.195467    0.164506
   2.01       0.197378    0.166215
   2.02       0.199300    0.167938
   2.03       0.201233    0.169674
   2.04       0.203177    0.171424
   2.05       0.205132    0.173186
   2.06       0.207097    0.174962
   2.07       0.209074    0.176751
   2.08       0.211061    0.178553
   2.09       0.213059    0.180369
   2.10       0.215067    0.182197
   2.11       0.217087    0.184038
   2.12       0.219117    0.185893
   2.13       0.221158    0.187760
   2.14       0.223210    0.189641
   2.15       0.225273    0.191534
   2.16       0.227347    0.193441
   2.17       0.229431    0.195360
   2.18       0.231526    0.197292
   2.19       0.233632    0.199236
   2.20       0.235749    0.201194
   2.21       0.237877    0.203164
   2.22       0.240015    0.205147
   2.23       0.242164    0.207143
   2.24       0.244324    0.209151
   2.25       0.246495    0.211172
   2.26       0.248677    0.213205
   2.27       0.250869    0.215251
   2.28       0.253073    0.217309
   2.29       0.255287    0.219380
   2.30       0.257512    0.221463
   2.31       0.259747    0.223559
   2.32       0.261994    0.225666
   2.33       0.264251    0.227786
   2.34       0.266519    0.229919
   2.35       0.268798    0.232063
   2.36       0.271088    0.234220
   2.37       0.273389    0.236388
   2.38       0.275701    0.238569
   2.39       0.278023    0.240762
   2.40       0.280356    0.242966
   2.41       0.282700    0.245183
   2.42       0.285055    0.247412
   2.43       0.287421    0.249652
   2.44       0.289797    0.251904
   2.45       0.292185    0.254168
   2.46       0.294583    0.256444
   2.47       0.296992    0.258731
   2.48       0.299412    0.261030
   2.49       0.301843    0.263341
   2.50       0.304285    0.265663
   2.51       0.306738    0.267997
   2.52       0.309201    0.270342
   2.53       0.311676    0.272698
   2.54       0.314161    0.275066
   2.55       0.316657    0.277445
   2.56       0.319164    0.279836
   2.57       0.321682    0.282238
   2.58       0.324211    0.284651
   2.59       0.326751    0.287075
   2.60       0.329301    0.289510
   2.61       0.331863    0.291957
   2.62       0.334435    0.294414
   2.63       0.337019    0.296883
   2.64       0.339613    0.299362
   2.65       0.342218    0.301852
   2.66       0.344834    0.304353
   2.67       0.347461    0.306865
   2.68       0.350099    0.309388
   2.69       0.352748    0.311922
   2.70       0.355408    0.314466
   2.71       0.358078    0.317021
   2.72       0.360760    0.319587
   2.73       0.363453    0.322163
   2.74       0.366156    0.324749
   2.75       0.368871    0.327347
   2.76       0.371596    0.329954
   2.77       0.374332    0.332573
   2.78       0.377080    0.335003
   2.79       0.379838    0.337395
   2.80       0.382607    0.339795
   2.81       0.385387    0.342204
   2.82       0.388179    0.344621
   2.83       0.390981    0.347047
   2.84       0.393794    0.349481
   2.85       0.396618    0.351924
   2.86       0.399453    0.354375
   2.87       0.402299    0.356835
   2.88       0.405156    0.359303
   2.89       0.408024    0.361779
   2.90       0.410902    0.364265
   2.91       0.413792    0.366758
   2.92       0.416693    0.369261
   2.93       0.419605    0.371771
   2.94       0.422528    0.374291
   2.95       0.425461    0.376819
   2.96       0.428406    0.379355
   2.97       0.431362    0.381900
   2.98       0.434328    0.384454
   2.99       0.437306    0.387016
   3.00       0.440294    0.389587
   3.01       0.443294    0.392167
   3.02       0.446305    0.394755
   3.03       0.449326    0.397352
   3.04       0.452358    0.399957
   3.05       0.455402    0.402571
   3.06       0.458456    0.405194
   3.07       0.461522    0.407826
   3.08       0.464598    0.410466
   3.09       0.467685    0.413115
   3.10       0.470783    0.415772
   3.11       0.473892    0.418439
   3.12       0.477013    0.421114
   3.13       0.480144    0.423797
   3.14       0.483286    0.426490
   3.15       0.486438    0.429191
   3.16       0.489602    0.431901
   3.17       0.492777    0.434620
   3.18       0.495963    0.437347
   3.19       0.499159    0.440083
   3.20       0.502367    0.442828
   3.21       0.505585    0.445582
   3.22       0.508815    0.448345
   3.23       0.512055    0.451116
   3.24       0.515306    0.453897
   3.25       0.518568    0.456686
   3.26       0.521841    0.459484
   3.27       0.525125    0.462290
   3.28       0.528419    0.465106
   3.29       0.531725    0.467930
   3.30       0.535041    0.470764
   3.31       0.538368    0.473606
   3.32       0.541706    0.476457
   3.33       0.545055    0.479317
   3.34       0.548415    0.482186
   3.35       0.551785    0.485063
   3.36       0.555166    0.487950
   3.37       0.558558    0.490845
   3.38       0.561961    0.493750
   3.39       0.565375    0.496663
   3.40       0.568799    0.499586
   3.41       0.572234    0.502517
   3.42       0.575680    0.505457
   3.43       0.579136    0.508406
   3.44       0.582603    0.511364
   3.45       0.586081    0.514331
   3.46       0.589570    0.517307
   3.47       0.593069    0.520292
   3.48       0.596578    0.523286
   3.49       0.600099    0.526289
   3.50       0.603630    0.529301
   3.51       0.607172    0.532322
   3.52       0.610724    0.535352
   3.53       0.614287    0.538391
   3.54       0.617860    0.541439
   3.55       0.621444    0.544496
   3.56       0.625038    0.547562
   3.57       0.628643    0.550637
   3.58       0.632258    0.553721
   3.59       0.635884    0.556814
   3.60       0.639521    0.559916
   3.61       0.643167    0.563027
   3.62       0.646824    0.566147
   3.63       0.650492    0.569277
   3.64       0.654170    0.572415
   3.65       0.657858    0.575563
   3.66       0.661557    0.578719
   3.67       0.665266    0.581885
   3.68       0.668985    0.585060
   3.69       0.672714    0.588244
   3.70       0.676454    0.591437
   3.71       0.680204    0.594639
   3.72       0.683964    0.597850
   3.73       0.687735    0.601070
   3.74       0.691515    0.604300
   3.75       0.695306    0.607538
   3.76       0.699107    0.610786
   3.77       0.702918    0.614043
   3.78       0.706739    0.617309
   3.79       0.710570    0.620584
   3.80       0.714411    0.623868
   3.81       0.718262    0.627162
   3.82       0.722123    0.630464
   3.83       0.725994    0.633776
   3.84       0.729876    0.637097
   3.85       0.733766    0.640427
   3.86       0.737667    0.643766
   3.87       0.741578    0.647115
   3.88       0.745499    0.650473
   3.89       0.749429    0.653839
   3.90       0.753369    0.657215
   3.91       0.757319    0.660601
   3.92       0.761279    0.663995
   3.93       0.765249    0.667399
   3.94       0.769228    0.670812
   3.95       0.773217    0.674234
   3.96       0.777215    0.677665
   3.97       0.781223    0.681105
   3.98       0.785241    0.684555
   3.99       0.789268    0.688014
   4.00       0.793305    0.691482
   4.01       0.797351    0.694959
   4.02       0.801407    0.698446
   4.03       0.805473    0.701942
   4.04       0.809547    0.705447
   4.05       0.813631    0.708961
   4.06       0.817725    0.712485
   4.07       0.821828    0.716018
   4.08       0.825940    0.719560
   4.09       0.830062    0.723111
   4.10       0.834193    0.726672
   4.11       0.838333    0.730241
   4.12       0.842482    0.733820
   4.13       0.846641    0.737409
   4.14       0.850809    0.741006
   4.15       0.854986    0.744613
   4.16       0.859172    0.748229
   4.17       0.863367    0.751854
   4.18       0.867571    0.755489
   4.19       0.871784    0.759133
   4.20       0.876007    0.762786
   4.21       0.880238    0.766448
   4.22       0.884478    0.770120
   4.23       0.888728    0.773801
   4.24       0.892986    0.777491
   4.25       0.897253    0.781190
   4.26       0.901529    0.784899
   4.27       0.905814    0.788617
   4.28       0.910107    0.792344
   4.29       0.914410    0.796080
   4.30       0.918721    0.799826
   4.31       0.923041    0.803581
   4.32       0.927369    0.807345
   4.33       0.931707    0.811119
   4.34       0.936052    0.814901
   4.35       0.940407    0.818693
   4.36       0.944770    0.822495
   4.37       0.949142    0.826305
   4.38       0.953522    0.830125
   4.39       0.957911    0.833954
   4.40       0.962309    0.837792
   4.41       0.966714    0.841639
   4.42       0.971129    0.845496
   4.43       0.975551    0.849362
   4.44       0.979982    0.853237
   4.45       0.984422    0.857122
   4.46       0.988870    0.861015
   4.47       0.993326    0.864918
   4.48       0.997791    0.868830
   4.49       1.002263    0.872751
   4.50       1.006744    0.876682
   4.51       1.011234    0.880621
   4.52       1.015731    0.884570
   4.53       1.020237    0.888528
   4.54       1.024750    0.892495
   4.55       1.029272    0.896471
   4.56       1.033802    0.900457
   4.57       1.038341    0.904452
   4.58       1.042887    0.908455
   4.59       1.047441    0.912468
   4.60       1.052003    0.916491
   4.61       1.056573    0.920522
   4.62       1.061151    0.924562
   4.63       1.065738    0.928612
   4.64       1.070332    0.932670
   4.65       1.074934    0.936738
   4.66       1.079543    0.940815
   4.67       1.084161    0.944901
   4.68       1.088786    0.948996
   4.69       1.093420    0.953100
   4.70       1.098061    0.957213
   4.71       1.102709    0.961335
   4.72       1.107366    0.965466
   4.73       1.112030    0.969606
   4.74       1.116702    0.973755
   4.75       1.121382    0.977913
   4.76       1.126069    0.982080
   4.77       1.130764    0.986256
   4.78       1.135466    0.990441
   4.79       1.140176    0.994635
   4.80       1.144894    0.998838
   4.81       1.149619    1.003050
   4.82       1.154351    1.007271
   4.83       1.159091    1.011500
   4.84       1.163839    1.015739
   4.85       1.168594    1.019986
   4.86       1.173356    1.024242
   4.87       1.178126    1.028507
   4.88       1.182903    1.032781
   4.89       1.187688    1.037064
   4.90       1.192480    1.041355
   4.91       1.197279    1.045655
   4.92       1.202085    1.049964
   4.93       1.206899    1.054281
   4.94       1.211720    1.058608
   4.95       1.216548    1.062942
   4.96       1.221384    1.067286
   4.97       1.226226    1.071638
   4.98       1.231076    1.075999
   4.99       1.235933    1.080368
   5.00       1.240797    1.084746
   5.01       1.245668    1.089133
   5.02       1.250547    1.093528
   5.03       1.255432    1.097931
   5.04       1.260324    1.102343
   5.05       1.265224    1.106764
   5.06       1.270130    1.111192
   5.07       1.275044    1.115630
   5.08       1.279964    1.120075
   5.09       1.284891    1.124529
   5.10       1.289825    1.128991
   5.11       1.294767    1.133462
   5.12       1.299715    1.137941
   5.13       1.304669    1.142428
   5.14       1.309631    1.146923
   5.15       1.314600    1.151426
   5.16       1.319575    1.155938
   5.17       1.324557    1.160458
   5.18       1.329546    1.164986
   5.19       1.334542    1.169521
   5.20       1.339544    1.174065
   5.21       1.344553    1.178617
   5.22       1.349569    1.183177
   5.23       1.354592    1.187745
   5.24       1.359621    1.192320
   5.25       1.364657    1.196904
   5.26       1.369699    1.201495
   5.27       1.374748    1.206094
   5.28       1.379803    1.210701
   5.29       1.384865    1.215316
   5.30       1.389934    1.219938
   5.31       1.395009    1.224568
   5.32       1.400091    1.229205
   5.33       1.405179    1.233851
   5.34       1.410273    1.238503
   5.35       1.415374    1.243163
   5.36       1.420482    1.247831
   5.37       1.425595    1.252506
   5.38       1.430715    1.257188
   5.39       1.435842    1.261878
   5.40       1.440975    1.266575
   5.41       1.446114    1.271279
   5.42       1.451259    1.275991
   5.43       1.456411    1.280710
   5.44       1.461569    1.285435
   5.45       1.466733    1.290168
   5.46       1.471903    1.294908
   5.47       1.477080    1.299655
   5.48       1.482262    1.304409
   5.49       1.487451    1.309170
   5.50       1.492646    1.313938
   5.51       1.497847    1.318712
   5.52       1.503054    1.323494
   5.53       1.508267    1.328282
   5.54       1.513486    1.333077
   5.55       1.518711    1.337878
   5.56       1.523942    1.342686
   5.57       1.529179    1.347501
   5.58       1.534422    1.352322
   5.59       1.539671    1.357150
   5.60       1.544926    1.361984
   5.61       1.550186    1.366825
   5.62       1.555453    1.371672
   5.63       1.560725    1.376525
   5.64       1.566003    1.381384
   5.65       1.571287    1.386250
   5.66       1.576576    1.391122
   5.67       1.581871    1.396000
   5.68       1.587172    1.400884
   5.69       1.592479    1.405774
   5.70       1.597791    1.410670
   5.71       1.603108    1.415572
   5.72       1.608432    1.420480
   5.73       1.613760    1.425393
   5.74       1.619095    1.430313
   5.75       1.624434    1.435238
   5.76       1.629780    1.440169
   5.77       1.635130    1.445106
   5.78       1.640486    1.450048
   5.79       1.645848    1.454996
   5.80       1.651215    1.459950
   5.81       1.656587    1.464909
   5.82       1.661964    1.469873
   5.83       1.667346    1.474843
   5.84       1.672734    1.479818
   5.85       1.678127    1.484798
   5.86       1.683525    1.489784
   5.87       1.688928    1.494775
   5.88       1.694336    1.499772
   5.89       1.699750    1.504773
   5.90       1.705168    1.509780
   5.91       1.710591    1.514791
   5.92       1.716019    1.519808
   5.93       1.721452    1.524830
   5.94       1.726890    1.529857
   5.95       1.732333    1.534888
   5.96       1.737780    1.539925
   5.97       1.743232    1.544966
   5.98       1.748689    1.550012
   5.99       1.754151    1.555064
   6.00       1.759617    1.560119
   6.01       1.765088    1.565180
   6.02       1.770563    1.570245
   6.03       1.776043    1.575315
   6.04       1.781528    1.580390
   6.05       1.787016    1.585469
   6.06       1.792510    1.590553
   6.07       1.798007    1.595641
   6.08       1.803509    1.600734
   6.09       1.809015    1.605831
   6.10       1.814526    1.610933
   6.11       1.820040    1.616039
   6.12       1.825559    1.621150
   6.13       1.831082    1.626265
   6.14       1.836609    1.631384
   6.15       1.842140    1.636508
   6.16       1.847675    1.641636
   6.17       1.853214    1.646769
   6.18       1.858756    1.651905
   6.19       1.864303    1.657046
   6.20       1.869853    1.662191
   6.21       1.875408    1.667341
   6.22       1.880966    1.672494
   6.23       1.886527    1.677652
   6.24       1.892093    1.682814
   6.25       1.897661    1.687980
   6.26       1.903234    1.693151
   6.27       1.908810    1.698325
   6.28       1.914390    1.703503
   6.29       1.919972    1.708686
   6.30       1.925559    1.713873
   6.31       1.931149    1.719063
   6.32       1.936742    1.724258
   6.33       1.942338    1.729457
   6.34       1.947938    1.734660
   6.35       1.953541    1.739867
   6.36       1.959147    1.745078
   6.37       1.964756    1.750293
   6.38       1.970368    1.755512
   6.39       1.975984    1.760735
   6.40       1.981602    1.765962
   6.41       1.987224    1.771193
   6.42       1.992848    1.776429
   6.43       1.998476    1.781668
   6.44       2.004106    1.786911
   6.45       2.009740    1.792158
   6.46       2.015376    1.797409
   6.47       2.021015    1.802664
   6.48       2.026657    1.807923
   6.49       2.032301    1.813186
   6.50       2.037949    1.818453
   6.51       2.043599    1.823724
   6.52       2.049252    1.828999
   6.53       2.054908    1.834278
   6.54       2.060566    1.839561
   6.55       2.066228    1.844848
   6.56       2.071891    1.850140
   6.57       2.077558    1.855435
   6.58       2.083227    1.860734
   6.59       2.088899    1.866037
   6.60       2.094574    1.871344
   6.61       2.100251    1.876655
   6.62       2.105931    1.881970
   6.63       2.111613    1.887289
   6.64       2.117299    1.892613
   6.65       2.122986    1.897940
   6.66       2.128677    1.903271
   6.67       2.134370    1.908607
   6.68       2.140066    1.913946
   6.69       2.145765    1.919289
   6.70       2.151466    1.924637
   6.71       2.157170    1.929989
   6.72       2.162877    1.935345
   6.73       2.168587    1.940704
   6.74       2.174299    1.946068
   6.75       2.180014    1.951436
   6.76       2.185732    1.956809
   6.77       2.191453    1.962185
   6.78       2.197177    1.967565
   6.79       2.202904    1.972950
   6.80       2.208634    1.978339
   6.81       2.214367    1.983732
   6.82       2.220103    1.989129
   6.83       2.225842    1.994530
   6.84       2.231584    1.999935
   6.85       2.237329    2.005345
   6.86       2.243078    2.010759
   6.87       2.248830    2.016177
   6.88       2.254585    2.021599
   6.89       2.260344    2.027025
   6.90       2.266106    2.032456
   6.91       2.271871    2.037891
   6.92       2.277641    2.043330
   6.93       2.283413    2.048773
   6.94       2.289190    2.054221
   6.95       2.294970    2.059672
   6.96       2.300754    2.065129
   6.97       2.306542    2.070589
   6.98       2.312335    2.076053
   6.99       2.318131    2.081522
   7.00       2.323931    2.086995
   7.01       2.329735    2.092473
   7.02       2.335544    2.097955
   7.03       2.341357    2.103441
   7.04       2.347174    2.108931
   7.05       2.352996    2.114426
   7.06       2.358823    2.119925
   7.07       2.364654    2.125428
   7.08       2.370490    2.130935
   7.09       2.376331    2.136447
   7.10       2.382177    2.141964
   7.11       2.388027    2.147484
   7.12       2.393883    2.153009
   7.13       2.399744    2.158538
   7.14       2.405611    2.164072
   7.15       2.411482    2.169610
   7.16       2.417359    2.175152
   7.17       2.423242    2.180699
   7.18       2.429130    2.186250
   7.19       2.435024    2.191805
   7.20       2.440924    2.197365
   7.21       2.446830    2.202929
   7.22       2.452742    2.208497
   7.23       2.458660    2.214070
   7.24       2.464584    2.219647
   7.25       2.470514    2.225229
   7.26       2.476450    2.230814
   7.27       2.482393    2.236405
   7.28       2.488343    2.241999
   7.29       2.494299    2.247598
   7.30       2.500262    2.253202
   7.31       2.506232    2.258809
   7.32       2.512208    2.264422
   7.33       2.518192    2.270038
   7.34       2.524183    2.275659
   7.35       2.530180    2.281284
   7.36       2.536185    2.286914
   7.37       2.542198    2.292548
   7.38       2.548217    2.298186
   7.39       2.554244    2.303829
   7.40       2.560279    2.309476
   7.41       2.566321    2.315127
   7.42       2.572371    2.320783
   7.43       2.578429    2.326443
   7.44       2.584495    2.332107
   7.45       2.590569    2.337776
   7.46       2.596650    2.343449
   7.47       2.602740    2.349127
   7.48       2.608838    2.354809
   7.49       2.614944    2.360495
   7.50       2.621058    2.366186
   7.51       2.627181    2.371881
   7.52       2.633312    2.377580
   7.53       2.639452    2.383283
   7.54       2.645600    2.388991
   7.55       2.651757    2.394703
   7.56       2.657923    2.400420
   7.57       2.664097    2.406141
   7.58       2.670280    2.411866
   7.59       2.676472    2.417596
   7.60       2.682673    2.423329
   7.61       2.688883    2.429068
   7.62       2.695102    2.434810
   7.63       2.701330    2.440557
   7.64       2.707567    2.446308
   7.65       2.713813    2.452063
   7.66       2.720068    2.457823
   7.67       2.726333    2.463586
   7.68       2.732607    2.469355
   7.69       2.738890    2.475127
   7.70       2.745183    2.480904
   7.71       2.751485    2.486685
   7.72       2.757796    2.492470
   7.73       2.764117    2.498259
   7.74       2.770448    2.504053
   7.75       2.776788    2.509851
   7.76       2.783138    2.515653
   7.77       2.789497    2.521459
   7.78       2.795866    2.527270
   7.79       2.802244    2.533084
   7.80       2.808632    2.538903
   7.81       2.815030    2.544727
   7.82       2.821438    2.550554
   7.83       2.827855    2.556386
   7.84       2.834283    2.562221
   7.85       2.840720    2.568061
   7.86       2.847166    2.573905
   7.87       2.853623    2.579754
   7.88       2.860090    2.585606


==> DWF_Nf6_c0.300_s2.txt <==
#gcSq(0.300) beta(high)  beta(low) 
   0.01       0.000196   -0.000127
   0.02       0.000399   -0.000244
   0.03       0.000608   -0.000350
   0.04       0.000824   -0.000445
   0.05       0.001047   -0.000530
   0.06       0.001277   -0.000603
   0.07       0.001513   -0.000666
   0.08       0.001757   -0.000719
   0.09       0.002007   -0.000760
   0.10       0.002264   -0.000791
   0.11       0.002527   -0.000811
   0.12       0.002798   -0.000821
   0.13       0.003075   -0.000820
   0.14       0.003360   -0.000808
   0.15       0.003651   -0.000786
   0.16       0.003949   -0.000753
   0.17       0.004253   -0.000709
   0.18       0.004565   -0.000655
   0.19       0.004884   -0.000591
   0.20       0.005209   -0.000515
   0.21       0.005542   -0.000430
   0.22       0.005881   -0.000333
   0.23       0.006227   -0.000226
   0.24       0.006580   -0.000109
   0.25       0.006940    0.000019
   0.26       0.007307    0.000157
   0.27       0.007681    0.000306
   0.28       0.008062    0.000465
   0.29       0.008450    0.000635
   0.30       0.008845    0.000815
   0.31       0.009247    0.001005
   0.32       0.009655    0.001206
   0.33       0.010071    0.001417
   0.34       0.010494    0.001639
   0.35       0.010924    0.001871
   0.36       0.011361    0.002113
   0.37       0.011805    0.002366
   0.38       0.012256    0.002629
   0.39       0.012714    0.002902
   0.40       0.013180    0.003186
   0.41       0.013652    0.003480
   0.42       0.014131    0.003784
   0.43       0.014618    0.004098
   0.44       0.015112    0.004423
   0.45       0.015613    0.004758
   0.46       0.016121    0.005103
   0.47       0.016636    0.005458
   0.48       0.017158    0.005823
   0.49       0.017688    0.006199
   0.50       0.018224    0.006585
   0.51       0.018768    0.006980
   0.52       0.019320    0.007386
   0.53       0.019878    0.007802
   0.54       0.020444    0.008228
   0.55       0.021017    0.008665
   0.56       0.021597    0.009111
   0.57       0.022185    0.009567
   0.58       0.022780    0.010034
   0.59       0.023382    0.010510
   0.60       0.023991    0.010996
   0.61       0.024608    0.011493
   0.62       0.025233    0.011999
   0.63       0.025865    0.012515
   0.64       0.026504    0.013041
   0.65       0.027150    0.013577
   0.66       0.027804    0.014123
   0.67       0.028466    0.014679
   0.68       0.029135    0.015245
   0.69       0.029811    0.015821
   0.70       0.030495    0.016406
   0.71       0.031187    0.017002
   0.72       0.031886    0.017607
   0.73       0.032593    0.018222
   0.74       0.033307    0.018846
   0.75       0.034029    0.019481
   0.76       0.034759    0.020125
   0.77       0.035496    0.020779
   0.78       0.036241    0.021443
   0.79       0.036993    0.022116
   0.80       0.037754    0.022799
   0.81       0.038522    0.023492
   0.82       0.039298    0.024195
   0.83       0.040082    0.024907
   0.84       0.040873    0.025629
   0.85       0.041673    0.026360
   0.86       0.042480    0.027101
   0.87       0.043295    0.027852
   0.88       0.044119    0.028612
   0.89       0.044950    0.029382
   0.90       0.045789    0.030161
   0.91       0.046636    0.030950
   0.92       0.047492    0.031748
   0.93       0.048355    0.032556
   0.94       0.049227    0.033374
   0.95       0.050106    0.034201
   0.96       0.050994    0.035037
   0.97       0.051890    0.035883
   0.98       0.052795    0.036738
   0.99       0.053707    0.037603
   1.00       0.054629    0.038477
   1.01       0.055558    0.039360
   1.02       0.056496    0.040253
   1.03       0.057442    0.041155
   1.04       0.058397    0.042067
   1.05       0.059360    0.042988
   1.06       0.060332    0.043918
   1.07       0.061312    0.044858
   1.08       0.062302    0.045807
   1.09       0.063299    0.046765
   1.10       0.078751    0.047733
   1.11       0.078943    0.048710
   1.12       0.079166    0.049696
   1.13       0.079423    0.050691
   1.14       0.079715    0.051696
   1.15       0.080045    0.052710
   1.16       0.080412    0.053733
   1.17       0.080820    0.054765
   1.18       0.081270    0.055807
   1.19       0.081763    0.056858
   1.20       0.082300    0.057918
   1.21       0.082882    0.058987
   1.22       0.083510    0.060065
   1.23       0.084183    0.061153
   1.24       0.084902    0.062249
   1.25       0.085665    0.063355
   1.26       0.086471    0.064470
   1.27       0.087319    0.065594
   1.28       0.088208    0.066727
   1.29       0.089134    0.067869
   1.30       0.090096    0.069021
   1.31       0.091092    0.070181
   1.32       0.092118    0.071351
   1.33       0.093173    0.072529
   1.34       0.094254    0.073717
   1.35       0.095359    0.074913
   1.36       0.096486    0.076119
   1.37       0.097634    0.077334
   1.38       0.098800    0.078557
   1.39       0.099984    0.079790
   1.40       0.101184    0.081032
   1.41       0.102398    0.082282
   1.42       0.103627    0.083542
   1.43       0.104870    0.084563
   1.44       0.106125    0.085521
   1.45       0.107393    0.086483
   1.46       0.108672    0.087448
   1.47       0.109963    0.088419
   1.48       0.111266    0.089394
   1.49       0.112580    0.090375
   1.50       0.113905    0.091362
   1.51       0.115241    0.092356
   1.52       0.116588    0.093356
   1.53       0.117945    0.094364
   1.54       0.119314    0.095379
   1.55       0.120693    0.096403
   1.56       0.122083    0.097435
   1.57       0.123484    0.098476
   1.58       0.124896    0.099526
   1.59       0.126318    0.100587
   1.60       0.127751    0.101657
   1.61       0.129195    0.102738
   1.62       0.130650    0.103830
   1.63       0.132115    0.104932
   1.64       0.133591    0.106046
   1.65       0.135078    0.107171
   1.66       0.136576    0.108308
   1.67       0.138085    0.109457
   1.68       0.139604    0.110618
   1.69       0.141134    0.111792
   1.70       0.142676    0.112977
   1.71       0.144227    0.114176
   1.72       0.145790    0.115387
   1.73       0.147364    0.116612
   1.74       0.148948    0.117849
   1.75       0.150543    0.119099
   1.76       0.152149    0.120363
   1.77       0.153765    0.121640
   1.78       0.155424    0.122930
   1.79       0.157117    0.124234
   1.80       0.158820    0.125551
   1.81       0.160533    0.126882
   1.82       0.162256    0.128226
   1.83       0.163990    0.129584
   1.84       0.165733    0.130956
   1.85       0.167487    0.132342
   1.86       0.169250    0.133742
   1.87       0.171024    0.135155
   1.88       0.172808    0.136582
   1.89       0.174601    0.138023
   1.90       0.176405    0.139478
   1.91       0.178218    0.140947
   1.92       0.180041    0.142430
   1.93       0.181875    0.143926
   1.94       0.183718    0.145437
   1.95       0.185570    0.146961
   1.96       0.187433    0.148500
   1.97       0.189305    0.150052
   1.98       0.191187    0.151618
   1.99       0.193079    0.153198
   2.00       0.194980    0.154792
   2.01       0.196891    0.156400
   2.02       0.198812    0.158021
   2.03       0.200742    0.159656
   2.04       0.202681    0.161305
   2.05       0.204631    0.162968
   2.06       0.206590    0.164645
   2.07       0.208558    0.166335
   2.08       0.210536    0.168039
   2.09       0.212523    0.169757
   2.10       0.214520    0.171488
   2.11       0.216526    0.173233
   2.12       0.218541    0.174992
   2.13       0.220566    0.176764
   2.14       0.222601    0.178550
   2.15       0.224644    0.180349
   2.16       0.226697    0.182161
   2.17       0.228760    0.183987
   2.18       0.230831    0.185827
   2.19       0.232912    0.187679
   2.20       0.235002    0.189545
   2.21       0.237102    0.191425
   2.22       0.239210    0.193317
   2.23       0.241328    0.195223
   2.24       0.243456    0.197142
   2.25       0.245592    0.199074
   2.26       0.247737    0.201019
   2.27       0.249892    0.202977
   2.28       0.252056    0.204948
   2.29       0.254229    0.206932
   2.30       0.256411    0.208929
   2.31       0.258603    0.210939
   2.32       0.260803    0.212962
   2.33       0.263013    0.214997
   2.34       0.265232    0.217045
   2.35       0.267460    0.219106
   2.36       0.269696    0.221180
   2.37       0.271942    0.223266
   2.38       0.274198    0.225364
   2.39       0.276462    0.227476
   2.40       0.278735    0.229599
   2.41       0.281017    0.231735
   2.42       0.283309    0.233884
   2.43       0.285609    0.236044
   2.44       0.287918    0.238217
   2.45       0.290237    0.240403
   2.46       0.292564    0.242600
   2.47       0.294901    0.244810
   2.48       0.297246    0.247031
   2.49       0.299601    0.249265
   2.50       0.301964    0.251511
   2.51       0.304336    0.253768
   2.52       0.306718    0.256038
   2.53       0.309108    0.258319
   2.54       0.311508    0.260612
   2.55       0.313916    0.262917
   2.56       0.316333    0.265234
   2.57       0.318759    0.267562
   2.58       0.321194    0.269902
   2.59       0.323638    0.272253
   2.60       0.326091    0.274616
   2.61       0.328553    0.276990
   2.62       0.331024    0.279376
   2.63       0.333504    0.281773
   2.64       0.335992    0.284182
   2.65       0.338490    0.286601
   2.66       0.340996    0.289032
   2.67       0.343512    0.291474
   2.68       0.346036    0.293927
   2.69       0.348569    0.296391
   2.70       0.351111    0.298866
   2.71       0.353662    0.301353
   2.72       0.356221    0.303850
   2.73       0.358822    0.306358
   2.74       0.361479    0.308876
   2.75       0.364147    0.311406
   2.76       0.366825    0.313946
   2.77       0.369515    0.316497
   2.78       0.372215    0.319059
   2.79       0.374926    0.321631
   2.80       0.377648    0.324214
   2.81       0.380381    0.326807
   2.82       0.383124    0.329411
   2.83       0.385879    0.332025
   2.84       0.388644    0.334650
   2.85       0.391421    0.337284
   2.86       0.394208    0.339930
   2.87       0.397006    0.342585
   2.88       0.399815    0.345251
   2.89       0.402635    0.347926
   2.90       0.405466    0.350612
   2.91       0.408308    0.353308
   2.92       0.411161    0.356014
   2.93       0.414025    0.358730
   2.94       0.416899    0.361456
   2.95       0.419785    0.364192
   2.96       0.422682    0.366937
   2.97       0.425589    0.369693
   2.98       0.428508    0.372458
   2.99       0.431437    0.375234
   3.00       0.434377    0.378018
   3.01       0.437329    0.380813
   3.02       0.440291    0.383617
   3.03       0.443264    0.386431
   3.04       0.446248    0.389255
   3.05       0.449244    0.392088
   3.06       0.452250    0.394930
   3.07       0.455267    0.397782
   3.08       0.458295    0.400644
   3.09       0.461334    0.403515
   3.10       0.464385    0.406395
   3.11       0.467446    0.409285
   3.12       0.470518    0.412184
   3.13       0.473601    0.415093
   3.14       0.476695    0.417721
   3.15       0.479800    0.420340
   3.16       0.482917    0.422967
   3.17       0.486044    0.425603
   3.18       0.489182    0.428247
   3.19       0.492331    0.430900
   3.20       0.495492    0.433561
   3.21       0.498663    0.436231
   3.22       0.501845    0.438909
   3.23       0.505038    0.441596
   3.24       0.508243    0.444291
   3.25       0.511458    0.446995
   3.26       0.514684    0.449707
   3.27       0.517922    0.452427
   3.28       0.521170    0.455157
   3.29       0.524430    0.457894
   3.30       0.527700    0.460641
   3.31       0.530981    0.463396
   3.32       0.534274    0.466159
   3.33       0.537577    0.468931
   3.34       0.540892    0.471712
   3.35       0.544217    0.474501
   3.36       0.547554    0.477299
   3.37       0.550901    0.480105
   3.38       0.554259    0.482920
   3.39       0.557629    0.485744
   3.40       0.561009    0.488576
   3.41       0.564401    0.491417
   3.42       0.567803    0.494267
   3.43       0.571217    0.497125
   3.44       0.574641    0.499992
   3.45       0.578076    0.502868
   3.46       0.581522    0.505752
   3.47       0.584980    0.508645
   3.48       0.588448    0.511547
   3.49       0.591927    0.514458
   3.50       0.595417    0.517377
   3.51       0.598918    0.520305
   3.52       0.602429    0.523242
   3.53       0.605952    0.526187
   3.54       0.609486    0.529142
   3.55       0.613030    0.532105
   3.56       0.616585    0.535076
   3.57       0.620152    0.538057
   3.58       0.623729    0.541046
   3.59       0.627316    0.544045
   3.60       0.630915    0.547052
   3.61       0.634525    0.550067
   3.62       0.638145    0.553092
   3.63       0.641776    0.556126
   3.64       0.645418    0.559168
   3.65       0.649070    0.562219
   3.66       0.652734    0.565279
   3.67       0.656408    0.568348
   3.68       0.660092    0.571426
   3.69       0.663788    0.574512
   3.70       0.667494    0.577608
   3.71       0.671211    0.580712
   3.72       0.674938    0.583826
   3.73       0.678676    0.586948
   3.74       0.682425    0.590079
   3.75       0.686184    0.593219
   3.76       0.689954    0.596368
   3.77       0.693734    0.599526
   3.78       0.697525    0.602693
   3.79       0.701327    0.605868
   3.80       0.705139    0.609053
   3.81       0.708961    0.612247
   3.82       0.712794    0.615449
   3.83       0.716637    0.618661
   3.84       0.720491    0.621882
   3.85       0.724355    0.625111
   3.86       0.728229    0.628350
   3.87       0.732114    0.631597
   3.88       0.736009    0.634854
   3.89       0.739915    0.638120
   3.90       0.743831    0.641394
   3.91       0.747757    0.644678
   3.92       0.751693    0.647970
   3.93       0.755639    0.651272
   3.94       0.759596    0.654583
   3.95       0.763563    0.657902
   3.96       0.767539    0.661231
   3.97       0.771526    0.664569
   3.98       0.775524    0.667916
   3.99       0.779531    0.671272
   4.00       0.783548    0.674637
   4.01       0.787575    0.678011
   4.02       0.791612    0.681394
   4.03       0.795659    0.684786
   4.04       0.799716    0.688188
   4.05       0.803783    0.691598
   4.06       0.807860    0.695018
   4.07       0.811947    0.698446
   4.08       0.816043    0.701884
   4.09       0.820150    0.705331
   4.10       0.824266    0.708787
   4.11       0.828391    0.712252
   4.12       0.832527    0.715726
   4.13       0.836672    0.719209
   4.14       0.840827    0.722702
   4.15       0.844991    0.726203
   4.16       0.849165    0.729714
   4.17       0.853349    0.733234
   4.18       0.857542    0.736763
   4.19       0.861745    0.740301
   4.20       0.865957    0.743848
   4.21       0.870178    0.747405
   4.22       0.874409    0.750970
   4.23       0.878650    0.754545
   4.24       0.882900    0.758129
   4.25       0.887159    0.761722
   4.26       0.891427    0.765324
   4.27       0.895705    0.768936
   4.28       0.899992    0.772556
   4.29       0.904288    0.776186
   4.30       0.908593    0.779825
   4.31       0.912908    0.783473
   4.32       0.917231    0.787130
   4.33       0.921564    0.790796
   4.34       0.925906    0.794472
   4.35       0.930257    0.798157
   4.36       0.934617    0.801851
   4.37       0.938986    0.805554
   4.38       0.943363    0.809266
   4.39       0.947750    0.812988
   4.40       0.952146    0.816719
   4.41       0.956550    0.820458
   4.42       0.960963    0.824208
   4.43       0.965386    0.827966
   4.44       0.969816    0.831733
   4.45       0.974256    0.835510
   4.46       0.978704    0.839296
   4.47       0.983162    0.843091
   4.48       0.987627    0.846895
   4.49       0.992102    0.850708
   4.50       0.996585    0.854531
   4.51       1.001076    0.858362
   4.52       1.005576    0.862203
   4.53       1.010085    0.866053
   4.54       1.014602    0.869912
   4.55       1.019127    0.873781
   4.56       1.023661    0.877658
   4.57       1.028203    0.881545
   4.58       1.032754    0.885441
   4.59       1.037313    0.889346
   4.60       1.041881    0.893260
   4.61       1.046456    0.897183
   4.62       1.051040    0.901116
   4.63       1.055632    0.905057
   4.64       1.060232    0.909008
   4.65       1.064841    0.912968
   4.66       1.069457    0.916937
   4.67       1.074082    0.920915
   4.68       1.078715    0.924902
   4.69       1.083356    0.928898
   4.70       1.088005    0.932904
   4.71       1.092662    0.936918
   4.72       1.097326    0.940942
   4.73       1.101999    0.944975
   4.74       1.106680    0.949016
   4.75       1.111369    0.953067
   4.76       1.116065    0.957127
   4.77       1.120769    0.961196
   4.78       1.125481    0.965274
   4.79       1.130201    0.969361
   4.80       1.134929    0.973457
   4.81       1.139664    0.977562
   4.82       1.144407    0.981676
   4.83       1.149158    0.985799
   4.84       1.153916    0.989931
   4.85       1.158682    0.994072
   4.86       1.163456    0.998222
   4.87       1.168237    1.002380
   4.88       1.173026    1.006548
   4.89       1.177822    1.010725
   4.90       1.182626    1.014911
   4.91       1.187437    1.019105
   4.92       1.192255    1.023308
   4.93       1.197081    1.027521
   4.94       1.201915    1.031742
   4.95       1.206755    1.035972
   4.96       1.211603    1.040211
   4.97       1.216459    1.044458
   4.98       1.221321    1.048714
   4.99       1.226191    1.052980
   5.00       1.231068    1.057254
   5.01       1.235953    1.061536
   5.02       1.240844    1.065828
   5.03       1.245743    1.070128
   5.04       1.250648    1.074436
   5.05       1.255561    1.078754
   5.06       1.260481    1.083080
   5.07       1.265408    1.087415
   5.08       1.270342    1.091758
   5.09       1.275283    1.096110
   5.10       1.280231    1.100470
   5.11       1.285186    1.104839
   5.12       1.290148    1.109217
   5.13       1.295117    1.113603
   5.14       1.300092    1.117998
   5.15       1.305075    1.122401
   5.16       1.310064    1.126812
   5.17       1.315060    1.131232
   5.18       1.320063    1.135660
   5.19       1.325073    1.140097
   5.20       1.330089    1.144541
   5.21       1.335113    1.148995
   5.22       1.340142    1.153456
   5.23       1.345179    1.157926
   5.24       1.350222    1.162404
   5.25       1.355272    1.166890
   5.26       1.360328    1.171384
   5.27       1.365391    1.175886
   5.28       1.370460    1.180397
   5.29       1.375536    1.184915
   5.30       1.380619    1.189442
   5.31       1.385707    1.193977
   5.32       1.390803    1.198519
   5.33       1.395904    1.203070
   5.34       1.401013    1.207628
   5.35       1.406127    1.212195
   5.36       1.411248    1.216769
   5.37       1.416375    1.221351
   5.38       1.421509    1.225940
   5.39       1.426648    1.230538
   5.40       1.431794    1.235143
   5.41       1.436947    1.239756
   5.42       1.442105    1.244376
   5.43       1.447270    1.249004
   5.44       1.452440    1.253640
   5.45       1.457617    1.258283
   5.46       1.462800    1.262934
   5.47       1.467989    1.267592
   5.48       1.473185    1.272257
   5.49       1.478386    1.276930
   5.50       1.483593    1.281610
   5.51       1.488806    1.286297
   5.52       1.494025    1.290992
   5.53       1.499250    1.295693
   5.54       1.504481    1.300402
   5.55       1.509718    1.305118
   5.56       1.514961    1.309841
   5.57       1.520209    1.314571
   5.58       1.525464    1.319308
   5.59       1.530724    1.324052
   5.60       1.535990    1.328803
   5.61       1.541261    1.333560
   5.62       1.546539    1.338325
   5.63       1.551822    1.343096
   5.64       1.557110    1.347874
   5.65       1.562405    1.352658
   5.66       1.567704    1.357449
   5.67       1.573010    1.362247
   5.68       1.578321    1.367051
   5.69       1.583637    1.371861
   5.70       1.588959    1.376678
   5.71       1.594287    1.381501
   5.72       1.599620    1.386331
   5.73       1.604958    1.391166
   5.74       1.610301    1.396008
   5.75       1.615650    1.400856
   5.76       1.621005    1.405710
   5.77       1.626364    1.410571
   5.78       1.631729    1.415437
   5.79       1.637099    1.420309
   5.80       1.642474    1.425187
   5.81       1.647855    1.430071
   5.82       1.653240    1.434961
   5.83       1.658631    1.439856
   5.84       1.664027    1.444757
   5.85       1.669428    1.449664
   5.86       1.674833    1.454576
   5.87       1.680244    1.459494
   5.88       1.685660    1.464417
   5.89       1.691080    1.469346
   5.90       1.696506    1.474280
   5.91       1.701936    1.479220
   5.92       1.707371    1.484164
   5.93       1.712811    1.489114
   5.94       1.718256    1.494069
   5.95       1.723705    1.499029
   5.96       1.729159    1.503995
   5.97       1.734618    1.508965
   5.98       1.740081    1.513940
   5.99       1.745549    1.518921
   6.00       1.751021    1.523906
   6.01       1.756498    1.528895
   6.02       1.761979    1.533890
   6.03       1.767465    1.538890
   6.04       1.772955    1.543894
   6.05       1.778449    1.548902
   6.06       1.783948    1.553915
   6.07       1.789451    1.558933
   6.08       1.794958    1.563955
   6.09       1.800469    1.568982
   6.10       1.805984    1.574013
   6.11       1.811504    1.579049
   6.12       1.817027    1.584088
   6.13       1.822555    1.589132
   6.14       1.828086    1.594181
   6.15       1.833622    1.599233
   6.16       1.839161    1.604289
   6.17       1.844704    1.609350
   6.18       1.850251    1.614415
   6.19       1.855801    1.619483
   6.20       1.861356    1.624556
   6.21       1.866914    1.629632
   6.22       1.872475    1.634712
   6.23       1.878040    1.639797
   6.24       1.883609    1.644885
   6.25       1.889181    1.649976
   6.26       1.894756    1.655072
   6.27       1.900335    1.660171
   6.28       1.905917    1.665274
   6.29       1.911502    1.670380
   6.30       1.917091    1.675490
   6.31       1.922683    1.680604
   6.32       1.928278    1.685721
   6.33       1.933876    1.690842
   6.34       1.939476    1.695966
   6.35       1.945080    1.701093
   6.36       1.950687    1.706224
   6.37       1.956297    1.711359
   6.38       1.961910    1.716496
   6.39       1.967525    1.721637
   6.40       1.973143    1.726782
   6.41       1.978764    1.731929
   6.42       1.984387    1.737080
   6.43       1.990013    1.742234
   6.44       1.995641    1.747391
   6.45       2.001272    1.752552
   6.46       2.006906    1.757716
   6.47       2.012542    1.762882
   6.48       2.018180    1.768052
   6.49       2.023820    1.773225
   6.50       2.029463    1.778401
   6.51       2.035107    1.783581
   6.52       2.040754    1.788763
   6.53       2.046403    1.793948
   6.54       2.052054    1.799137
   6.55       2.057707    1.804328
   6.56       2.063362    1.809522
   6.57       2.069019    1.814720
   6.58       2.074678    1.819920
   6.59       2.080339    1.825124
   6.60       2.086001    1.830330
   6.61       2.091665    1.835539
   6.62       2.097331    1.840752
   6.63       2.102998    1.845967
   6.64       2.108667    1.851185
   6.65       2.114338    1.856406
   6.66       2.120010    1.861630
   6.67       2.125684    1.866857
   6.68       2.131359    1.872087
   6.69       2.137035    1.877320
   6.70       2.142713    1.882556
   6.71       2.148393    1.887795
   6.72       2.154073    1.893036
   6.73       2.159755    1.898281
   6.74       2.165439    1.903528
   6.75       2.171123    1.908779
   6.76       2.176809    1.914032
   6.77       2.182496    1.919288
   6.78       2.188184    1.924548
   6.79       2.193873    1.929810
   6.80       2.199564    1.935075
   6.81       2.205255    1.940343
   6.82       2.210948    1.945614
   6.83       2.216642    1.950888
   6.84       2.222336    1.956165
   6.85       2.228032    1.961445
   6.86       2.233729    1.966727
   6.87       2.239427    1.972013
   6.88       2.245127    1.977302
   6.89       2.250827    1.982594
   6.90       2.256528    1.987889
   6.91       2.262230    1.993186
   6.92       2.267934    1.998487
   6.93       2.273638    2.003791
   6.94       2.279344    2.009098
   6.95       2.285050    2.014408
   6.96       2.290758    2.019721
   6.97       2.296467    2.025037
   6.98       2.302177    2.030356
   6.99       2.307889    2.035678
   7.00       2.313601    2.041003
   7.01       2.319315    2.046331
   7.02       2.325030    2.051663
   7.03       2.330746    2.056997
   7.04       2.336463    2.062335
   7.05       2.342182    2.067676
   7.06       2.347903    2.073020
   7.07       2.353624    2.078367
   7.08       2.359348    2.083717
   7.09       2.365072    2.089070
   7.10       2.370798    2.094427
   7.11       2.376526    2.099787
   7.12       2.382256    2.105150
   7.13       2.387987    2.110516
   7.14       2.393720    2.115885
   7.15       2.399455    2.121258
   7.16       2.405192    2.126634
   7.17       2.410931    2.132013
   7.18       2.416671    2.137395
   7.19       2.422414    2.142781
   7.20       2.428159    2.148170
   7.21       2.433907    2.153562
   7.22       2.439656    2.158958
   7.23       2.445408    2.164356
   7.24       2.451163    2.169759
   7.25       2.456920    2.175164
   7.26       2.462679    2.180573
   7.27       2.468442    2.185985
   7.28       2.474207    2.191400
   7.29       2.479975    2.196819
   7.30       2.485746    2.202241
   7.31       2.491520    2.207667
   7.32       2.497298    2.213096
   7.33       2.503078    2.218528
   7.34       2.508862    2.223963
   7.35       2.514649    2.229402
   7.36       2.520440    2.234845
   7.37       2.526235    2.240291
   7.38       2.532033    2.245740
   7.39       2.537835    2.251193
   7.40       2.543641    2.256649
   7.41       2.549451    2.262108
   7.42       2.555266    2.267571
   7.43       2.561084    2.273038
   7.44       2.566907    2.278508
   7.45       2.572735    2.283981
   7.46       2.578567    2.289458
   7.47       2.584404    2.294938
   7.48       2.590245    2.300421
   7.49       2.596092    2.305909
   7.50       2.601943    2.311399
   7.51       2.607800    2.316893
   7.52       2.613662    2.322391
   7.53       2.619529    2.327892
   7.54       2.625402    2.333396
   7.55       2.631280    2.338904
   7.56       2.637164    2.344416
   7.57       2.643054    2.349931
   7.58       2.648949    2.355449
   7.59       2.654851    2.360971
   7.60       2.660759    2.366496
   7.61       2.666673    2.372025
   7.62       2.672594    2.377558
   7.63       2.678521    2.383094
   7.64       2.684454    2.388633
   7.65       2.690394    2.394176
   7.66       2.696341    2.399722
   7.67       2.702295    2.405272
   7.68       2.708256    2.410825
   7.69       2.714224    2.416382
   7.70       2.720199    2.421942
   7.71       2.726182    2.427506
   7.72       2.732171    2.433074
   7.73       2.738169    2.438644
   7.74       2.744174    2.444219
   7.75       2.750186    2.449796
   7.76       2.756207    2.455378
   7.77       2.762235    2.460962
   7.78       2.768272    2.466551
   7.79       2.774316    2.472142
   7.80       2.780369    2.477737
   7.81       2.786429    2.483336
   7.82       2.792499    2.488938
   7.83       2.798576    2.494544
   7.84       2.804662    2.500153
   7.85       2.810757    2.505765
   7.86       2.816861    2.511381
   7.87       2.822973    2.517000
   7.88       2.829094    2.522623
   7.89       2.835224    2.528250
   7.90       2.841363    2.533879
   7.91       2.847511    2.539512
   7.92       2.853668    2.545149
   7.93       2.859835    2.550789
   7.94       2.866011    2.556433
   7.95       2.872196    2.562079
   7.96       2.878390    2.567730
   7.97       2.884595    2.573383
   7.98       2.890808    2.579040
   7.99       2.897031    2.584701
   8.00       2.903264    2.590365
   8.01       2.909507    2.596032
   8.02       2.915760    2.601703
   8.03       2.922022    2.607377
   8.04       2.928294    2.613054
   8.05       2.934576    2.618735
   8.06       2.940868    2.624419
   8.07       2.947171    2.630107
   8.08       2.953483    2.635797
   8.09       2.959805    2.641492
   8.10       2.966138    2.647189
   8.11       2.972481    2.652890
   8.12       2.978834    2.658594
   8.13       2.985197    2.664302
   8.14       2.991571    2.670012
   8.15       2.997955    2.675726
   8.16       3.004350    2.681444
   8.17       3.010755    2.687165
   8.18       3.017980    2.692889
   8.19       3.025399    2.698325
   8.20       3.032832    2.702957
   8.21       3.040277    2.707584
   8.22       3.047735    2.712205
   8.23       3.055206    2.716821

